Solving Raven's Progressive Matrices with Multi-Layer Relation Networks

Raven's Progressive Matrices are a benchmark originally designed to test the cognitive abilities of humans. It has recently been adapted to test relational reasoning in machine learning systems. For this purpose the so-called Procedurally Generated Matrices dataset was set up, which is so far one of the most difficult relational reasoning benchmarks. Here we show that deep neural networks are capable of solving this benchmark, reaching an accuracy of 98.0 percent over the previous state-of-the-art of 62.6 percent by combining Wild Relation Networks with Multi-Layer Relation Networks and introducing Magnitude Encoding, an encoding scheme designed for late fusion architectures.

==> events.out.tfevents.1561908914.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.1540859490633011
0.8537643894873145;2000;0.20069532096385956
1.4274940592227898;3344;0.2115168571472168
1.854376253966447;4344;0.2722812592983246
2.4281059237019225;5688;0.3277955949306488
2.8549881184455796;6688;0.35435938835144043
3.428717788181055;8032;0.3942270278930664
3.855599982924712;9032;0.4429297149181366
4.429329652660187;10376;0.504291832447052
4.856211847403845;11376;0.5532969236373901
5.42994151713932;12720;0.5806865096092224
5.856823711882978;13720;0.6026563048362732
6.430553381618453;15064;0.6254824995994568
6.85743557636211;16064;0.6348437666893005
7.431165246097585;17408;0.6415860652923584
7.858047440841243;18408;0.6421093940734863
8.431777110576718;19752;0.6512954831123352
8.858659305320375;20752;0.653921902179718
9.43238897505585;22096;0.6587998867034912
9.859271169799507;23096;0.6595703363418579
10.433000839534984;24440;0.6621055006980896
10.85988303427864;25440;0.666617214679718
11.433612704014116;26784;0.6665658950805664
11.860494898757773;27784;0.6706016063690186
12.434224568493248;29128;0.6703675389289856
12.861106763236906;30128;0.6672422289848328
13.43483643297238;31472;0.67233806848526
13.861718627716037;32472;0.6722656488418579
14.435448297451513;33816;0.6718517541885376
14.86233049219517;34816;0.6720625162124634
15.436060161930646;36160;0.6746903657913208
15.862942356674303;37160;0.6736250519752502
16.436672026409777;38504;0.6770155429840088
16.863554221153436;39504;0.6754140853881836
17.43728389088891;40848;0.6802746057510376
17.86416608563257;41848;0.6780390739440918
18.437895755368043;43192;0.6805574893951416
18.8647779501117;44192;0.6826250553131104
19.438507619847176;45536;0.6838998794555664
19.865389814590834;46536;0.6827578544616699
20.43911948432631;47880;0.684384286403656
20.866001679069967;48880;0.6863594055175781
21.43973134880544;50224;0.6895403265953064
21.8666135435491;51224;0.6878359913825989
22.440343213284574;52568;0.6925184726715088
22.867225408028233;53568;0.6905625462532043
23.440955077763707;54912;0.693609356880188
23.867837272507362;55912;0.6907421946525574
24.44156694224284;57256;0.6931636929512024
24.868449136986495;58256;0.6918750405311584
25.442178806721973;59600;0.6964538097381592
25.869061001465628;60600;0.696515679359436
26.442790671201106;61944;0.6983100175857544
26.86967286594476;62944;0.6973515748977661
27.443402535680235;64288;0.69973224401474
27.870284730423894;65288;0.6971563100814819
28.444014400159368;66632;0.7005208730697632
28.870896594903027;67632;0.6980234980583191
29.4446262646385;68976;0.7010692358016968
29.87150845938216;69976;0.7027812600135803
30.445238129117634;71320;0.7019992470741272
30.872120323861292;72320;0.7044062614440918
31.445849993596767;73664;0.7072308659553528
31.872732188340425;74664;0.7076484560966492
32.4464618580759;76008;0.7086220383644104
32.873344052819554;77008;0.7136563062667847
33.44707372255503;78352;0.7189767360687256
33.87395591729869;79352;0.7277031540870667
34.447685587034165;80696;0.7330264449119568
34.87456778177782;81696;0.7379922270774841
35.4482974515133;83040;0.7402207851409912
35.87517964625695;84040;0.7449141144752502
36.44890931599243;85384;0.7478376030921936
36.875791510736086;86384;0.7444453239440918
37.449521180471564;87728;0.750507652759552
37.87640337521522;88728;0.7514375448226929
38.4501330449507;90072;0.7515869140625
38.87701523969435;91072;0.7523359656333923
39.45074490942983;92416;0.7546658515930176
39.877627104173484;93416;0.7537422180175781
40.45135677390896;94760;0.759579598903656
40.87823896865262;95760;0.7582265734672546
41.451968638388095;97104;0.761044442653656
41.87885083313175;98104;0.7633594274520874
42.45258050286723;99448;0.7624860405921936
42.87946269761088;100448;0.7652266025543213
43.45319236734636;101792;0.7661656141281128
43.880074562090016;102792;0.7675078511238098
44.453804231825494;104136;0.7682989239692688
44.88068642656915;105136;0.7680469155311584
45.45441609630463;106480;0.7701396942138672
45.88129829104828;107480;0.771429717540741
46.45502796078375;108824;0.7715115547180176
46.881910155527414;109824;0.7745781540870667
47.455639825262885;111168;0.775274395942688
47.88252202000655;112168;0.7751328349113464
48.45625168974202;113512;0.7762354016304016
48.88313388448568;114512;0.776242196559906
49.45686355422115;115856;0.779463529586792
49.88374574896481;116856;0.7765000462532043
50.457475418700284;118200;0.7807927131652832
50.884357613443946;119200;0.7796562910079956
51.45808728317942;120544;0.783067524433136
51.88496947792308;121544;0.7805078625679016
52.45869914765855;122888;0.7856155037879944
52.88558134240221;123888;0.7836562991142273
53.45931101213768;125232;0.7846486568450928
53.886193206881345;126232;0.7859609723091125
54.459922876616815;127576;0.787489116191864
54.88680507136047;128576;0.7871094346046448
55.46053474109595;129920;0.787051260471344
55.8874169358396;130920;0.7867969274520874
56.46114660557508;132264;0.7895856499671936
56.888028800318736;133264;0.7892422080039978
57.461758470054214;134608;0.7925870418548584
57.88864066479787;135608;0.7921094298362732
58.46237033453335;136952;0.7925909161567688
58.889252529277;137952;0.7943828701972961
59.46298219901248;139296;0.7949974536895752
59.889864393756135;140296;0.7943203449249268
60.46359406349161;141640;0.796522319316864
60.89047625823527;142640;0.7937734723091125
61.464205927970745;143984;0.7974000573158264
61.8910881227144;144984;0.7968125343322754
62.46481779244988;146328;0.79777991771698
62.89169998719353;147328;0.7970234751701355
63.46542965692901;148672;0.800537109375
63.892311851672666;149672;0.7995625138282776
64.46604152140814;151016;0.7979232668876648
64.8929237161518;152016;0.7954844236373901
65.46665338588727;153360;0.8000081777572632
65.89353558063094;154360;0.7989062666893005
66.46726525036641;155704;0.8009343147277832
66.89414744511006;156704;0.7979844212532043
67.46787711484554;158048;0.8014458417892456
67.89475930958919;159048;0.8012656569480896
68.46848897932468;160392;0.8028932213783264
68.89537117406833;161392;0.8023672103881836
69.4691008438038;162736;0.8021143078804016
69.89598303854746;163736;0.802804708480835
70.46971270828294;165080;0.805869460105896
70.8965949030266;166080;0.8042422533035278
71.47032457276207;167424;0.8031180500984192
71.89720676750572;168424;0.8032265901565552
72.4709364372412;169768;0.808118999004364
72.89781863198486;170768;0.803531289100647
73.47154830172033;172112;0.8063170313835144
73.89843049646399;173112;0.805414080619812
74.47216016619947;174456;0.8069196343421936
74.89904236094313;175456;0.808289110660553
75.4727720306786;176800;0.8068750500679016
75.89965422542225;177800;0.8082813024520874
76.47338389515774;179144;0.8093242645263672
76.9002660899014;180144;0.8078594207763672
77.47399575963686;181488;0.810250461101532
77.90087795438052;182488;0.8066563010215759
78.474607624116;183832;0.8109344244003296
78.90148981885966;184832;0.8084922432899475
79.47521948859513;186176;0.812056303024292
79.90210168333878;187176;0.8083515763282776
80.47583135307427;188520;0.8118857741355896
80.90271354781792;189520;0.808289110660553
81.4764432175534;190864;0.8128739595413208
81.90332541229705;191864;0.8106015920639038
82.47705508203254;193208;0.8154141902923584
82.90393727677619;194208;0.8116562962532043
83.47766694651166;195552;0.814253568649292
83.90454914125532;196552;0.8131406903266907
84.47827881099079;197896;0.816231906414032
84.90516100573446;198896;0.81578129529953
85.47889067546993;200240;0.8164857625961304
85.90577287021358;201240;0.8169844150543213
86.47950253994905;202584;0.8191732168197632
86.90638473469272;203584;0.8169453740119934
87.48011440442819;204928;0.8192313313484192
87.90699659917185;205928;0.8192031383514404
88.48072626890732;207272;0.8220776915550232
88.90760846365099;208272;0.822742223739624
89.48133813338646;209616;0.8247865438461304
89.90822032813011;210616;0.823468804359436
90.48194999786558;211960;0.8249686360359192
90.90883219260925;212960;0.8246250152587891
91.48256186234472;214304;0.827353835105896
91.90944405708838;215304;0.8258750438690186
92.48317372682385;216648;0.8309423327445984
92.9100559215675;217648;0.8280313014984131
93.48378559130299;218992;0.830508291721344
93.91066778604664;219992;0.8303125500679016
94.48439745578212;221336;0.8345114588737488
94.91127965052577;222336;0.8338672518730164
95.48500932026126;223680;0.8378480672836304
95.91189151500491;224680;0.8394531607627869
96.48562118474038;226024;0.8402720093727112
96.91250337948404;227024;0.8441406488418579
97.48623304921952;228368;0.848280131816864
97.91311524396318;229368;0.8468593955039978
98.48684491369865;230712;0.8534361720085144
98.9137271084423;231712;0.8535625338554382
99.48745677817779;233056;0.8569278120994568
99.91433897292144;234056;0.8564922213554382
100.48806864265691;235400;0.8588130474090576
100.91495083740057;236400;0.8601250648498535
101.48868050713605;237744;0.8631766438484192
101.91556270187971;238744;0.8630703687667847
102.48929237161518;240088;0.867881178855896
102.91617456635883;241088;0.8659297227859497
103.48990423609432;242432;0.8689371943473816
103.91678643083797;243432;0.8689922094345093
104.49051610057344;244776;0.8708438277244568
104.9173982953171;245776;0.8728906512260437
105.49112796505258;247120;0.876722514629364
105.91801015979624;248120;0.8744766116142273
106.49173982953171;249464;0.8767554759979248
106.91862202427536;250464;0.8775390982627869
107.49235169401085;251808;0.8806443214416504
107.9192338887545;252808;0.8795547485351562
108.49296355848998;254152;0.8812139630317688
108.91984575323363;255152;0.8813984990119934
109.4935754229691;256496;0.8833744525909424
109.92045761771277;257496;0.8833203315734863
110.49418728744824;258840;0.8844847083091736
110.9210694821919;259840;0.8847969174385071
111.49479915192737;261184;0.8881487250328064
111.92168134667104;262184;0.8864453434944153
112.4954110164065;263528;0.889057457447052
112.92229321115016;264528;0.8872109651565552
113.49602288088563;265872;0.8902955651283264
113.9229050756293;266872;0.8893594145774841
114.49663474536477;268216;0.8912663459777832
114.92351694010843;269216;0.8901797533035278
115.4972466098439;270560;0.8947715163230896
115.92412880458757;271560;0.8948672413825989
116.49785847432304;272904;0.8948083519935608
116.9247406690667;273904;0.8934140801429749
117.49847033880216;275248;0.8952036499977112
117.92535253354582;276248;0.8954922556877136
118.4990822032813;277592;0.8978039026260376
118.92596439802496;278592;0.8959531784057617
119.49969406776043;279936;0.8985809087753296
119.92657626250408;280936;0.8980781435966492
120.50030593223957;282280;0.899297833442688
120.92718812698322;283280;0.8983672261238098
121.5009177967187;284624;0.9011947512626648
121.92779999146235;285624;0.9012031555175781
122.50152966119784;286968;0.904502272605896
122.92841185594149;287968;0.9037265777587891
123.50214152567696;289312;0.9059051275253296
123.92902372042062;290312;0.9048359990119934
124.5027533901561;291656;0.9078950881958008
124.92963558489976;292656;0.9064375162124634
125.50336525463523;294000;0.9082128405570984
125.93024744937888;295000;0.9082031846046448
126.50397711911437;296344;0.9105205535888672
126.93085931385802;297344;0.9097422361373901
127.5045889835935;298688;0.9107627272605896
127.93147117833715;299688;0.9105234742164612
128.50520084807263;301032;0.9121675491333008
128.9320830428163;302032;0.91246098279953
129.50581271255177;303376;0.9152212142944336
129.93269490729543;304376;0.9087578654289246
130.50642457703088;305720;0.8928338885307312
130.93330677177454;306720;0.895257830619812
131.50703644151002;308064;0.8982417583465576
131.93391863625368;309064;0.8966016173362732
132.50764830598916;310408;0.899406373500824
132.93453050073282;311408;0.9001484513282776
133.50826017046828;312752;0.8995458483695984
133.93514236521196;313752;0.9003515839576721
134.50887203494742;315096;0.9022197723388672
134.93575422969107;316096;0.9010781645774841
135.50948389942656;317440;0.902041494846344
135.9363660941702;318440;0.8999766111373901
136.5100957639057;319784;0.9017585515975952
136.93697795864935;320784;0.905218780040741
137.5107076283848;322128;0.9027758240699768
137.9375898231285;323128;0.9034531712532043
138.51131949286395;324472;0.9056125283241272
138.9382016876076;325472;0.9049531817436218
139.5119313573431;326816;0.9069707989692688
139.93881355208674;327816;0.9045859575271606
140.51254322182223;329160;0.906680166721344
140.93942541656588;330160;0.9074297547340393
141.51315508630134;331504;0.9080113172531128
141.940037281045;332504;0.9062500596046448
142.51376695078048;333848;0.910444974899292
142.94064914552413;334848;0.9077578783035278
143.51437881525962;336192;0.9095052480697632
143.94126101000327;337192;0.9100078344345093
144.51499067973876;338536;0.9108926057815552
144.9418728744824;339536;0.9091328382492065
145.51560254421787;340880;0.911146342754364
145.94248473896153;341880;0.9125078320503235
146.516214408697;343224;0.913529634475708
146.94309660344067;344224;0.9119609594345093
147.51682627317615;345568;0.9132622480392456
147.9437084679198;346568;0.913507878780365
148.5174381376553;347912;0.915353000164032
148.94432033239895;348912;0.9142735004425049
149.5180500021344;350256;0.9155990481376648
149.94493219687806;351256;0.9148125648498535
150.51866186661354;352600;0.916438102722168
150.9455440613572;353600;0.9151172041893005
151.51927373109268;354944;0.916517436504364
151.94615592583634;355944;0.9163750410079956
152.51988559557182;357288;0.9184086322784424
152.94676779031548;358288;0.9181719422340393
153.52049746005093;359632;0.9181275963783264
153.9473796547946;360632;0.9174844026565552
154.52110932453007;361976;0.9198269844055176
154.94799151927373;362976;0.9184843897819519
155.5217211890092;364320;0.9202899932861328
155.94860338375287;365320;0.9188203811645508
156.52233305348835;366664;0.9217064380645752
156.949215248232;367664;0.9205625653266907
157.52294491796746;369008;0.9227778911590576
157.94982711271112;370008;0.9213359951972961
158.5235567824466;371352;0.9241788387298584
158.95043897719026;372352;0.9234844446182251
159.52416864692574;373696;0.923820436000824
159.9510508416694;374696;0.9221250414848328
160.52478051140486;376040;0.9248395562171936
160.95166270614854;377040;0.924500048160553
161.525392375884;378384;0.926038920879364
161.95227457062765;379384;0.9247344136238098
162.52600424036314;380728;0.9287981390953064
162.9528864351068;381728;0.9263359904289246
163.52661610484228;383072;0.9282013177871704
163.95349829958593;384072;0.9272578358650208
164.5272279693214;385416;0.9285268783569336
164.95411016406507;386416;0.9275937676429749
165.52783983380053;387760;0.9290887713432312
165.95472202854418;388760;0.9292344450950623
166.52845169827967;390104;0.9303734302520752
166.95533389302332;391104;0.928781270980835
167.5290635627588;392448;0.9322161078453064
167.95594575750246;393448;0.929382860660553
168.52967542723792;394792;0.9318441152572632
168.95655762198157;395792;0.9298203587532043
169.53028729171706;397136;0.9329814910888672
169.9571694864607;398136;0.931585967540741
170.5308991561962;399480;0.9345470666885376
170.95778135093985;400480;0.9315313100814819
171.53151102067534;401824;0.9336616396903992
171.958393215419;402824;0.9342031478881836
172.53212288515445;404168;0.933458149433136
172.9590050798981;405168;0.9332422614097595
173.5327347496336;406512;0.9354771375656128
173.95961694437725;407512;0.9342890977859497
174.53334661411273;408856;0.933973491191864
174.96022880885639;409856;0.9343828558921814
175.53395847859187;411200;0.9364925026893616
175.96084067333553;412200;0.9353828430175781
176.53457034307098;413544;0.9364614486694336
176.96145253781464;414544;0.9372735023498535
177.53518220755012;415888;0.9382905960083008
177.96206440229378;416888;0.9359531402587891
178.53579407202926;418232;0.9376588463783264
178.96267626677292;419232;0.9374297261238098
179.5364059365084;420576;0.9383370876312256
179.96328813125206;421576;0.9372656941413879
180.5370178009875;422920;0.9392671585083008
180.96389999573117;423920;0.9383281469345093
181.53762966546665;425264;0.9402572512626648
181.9645118602103;426264;0.938171923160553
182.5382415299458;427608;0.9412628412246704
182.96512372468945;428608;0.9396172165870667
183.5388533944249;429952;0.9418247938156128
183.9657355891686;430952;0.9400938153266907
184.53946525890404;432296;0.9407978057861328
184.9663474536477;433296;0.9408047199249268
185.54007712338318;434640;0.9433303475379944
185.96695931812684;435640;0.9406015872955322
186.54068898786232;436984;0.9426385760307312
186.96757118260598;437984;0.9410234689712524
187.54130085234144;439328;0.9433923363685608
187.96818304708512;440328;0.9416484832763672
188.54191271682058;441672;0.944688618183136
188.96879491156423;442672;0.9434766173362732
189.54252458129972;444016;0.9447118639945984
189.96940677604337;445016;0.9433750510215759
190.54313644577886;446360;0.9451846480369568
190.9700186405225;447360;0.9431719183921814
191.54374831025797;448704;0.94585120677948
191.97063050500162;449704;0.9444140791893005
192.5443601747371;451048;0.9462037682533264
192.97124236948076;452048;0.9447891116142273
193.54497203921625;453392;0.9465932846069336
193.9718542339599;454392;0.9460234642028809
194.5455839036954;455736;0.948075532913208
194.97246609843904;456736;0.947492241859436
195.5461957681745;458080;0.9461553692817688
195.97307796291815;459080;0.9470781683921814
196.54680763265364;460424;0.9469808340072632
196.9736898273973;461424;0.9468672275543213
197.54741949713278;462768;0.9488351345062256
197.97430169187643;463768;0.9478515982627869
198.54803136161192;465112;0.9499899744987488
198.97491355635557;466112;0.9482266306877136
199.54864322609103;467456;0.949668288230896
199.97552542083469;468456;0.9488281607627869
200.54925509057017;469800;0.9504162073135376
200.97613728531383;470800;0.9491172432899475
201.5498669550493;472144;0.951235830783844
201.97674914979297;473144;0.9504375457763672
202.55047881952845;474488;0.9514780640602112
202.9773610142721;475488;0.9501250386238098
203.55109068400756;476832;0.9514974355697632
203.97797287875122;477832;0.951148509979248
204.5517025484867;479176;0.9520689845085144
204.97858474323036;480176;0.9505234956741333
205.55231441296584;481520;0.9524197578430176
205.9791966077095;482520;0.9514922499656677
206.55292627744498;483864;0.9523693323135376
206.97980847218864;484864;0.9526406526565552
207.5535381419241;486208;0.9543786644935608
207.98042033666775;487208;0.9534297585487366
208.55415000640323;488552;0.954049289226532
208.9810322011469;489552;0.952625036239624
209.55476187088237;490896;0.955630362033844
209.98164406562603;491896;0.9532968997955322
210.55537373536148;493240;0.9546886682510376
210.98225593010517;494240;0.9543047547340393
211.55598559984062;495584;0.955829918384552
211.98286779458428;496584;0.9539297223091125
212.55659746431976;497928;0.9563899636268616
212.98347965906342;498928;0.9549140930175781
213.5572093287989;500272;0.9559674859046936
213.98409152354256;501272;0.9545313119888306
214.55782119327802;502616;0.95695960521698
214.9847033880217;503616;0.9564375281333923
215.55843305775716;504960;0.9569575786590576
215.9853152525008;505960;0.957132875919342
216.5590449222363;507304;0.9582267999649048
216.98592711697995;508304;0.9574218988418579
217.55965678671544;509648;0.9582945704460144
217.9865389814591;510648;0.956976592540741
218.56026865119455;511992;0.9584069848060608
218.9871508459382;512992;0.9560937881469727
219.5608805156737;514336;0.958759605884552
219.98776271041734;515336;0.9582500457763672
220.56149238015283;516680;0.958515465259552
220.98837457489648;517680;0.9573125243186951
221.56210424463197;519024;0.9600539803504944
221.98898643937562;520024;0.95738285779953
222.56271610911108;521368;0.9592885971069336
222.98959830385473;522368;0.9596406817436218
223.56332797359022;523712;0.9603755474090576
223.99021016833387;524712;0.9592500329017639
224.56393983806936;526056;0.9601585865020752
224.990822032813;527056;0.9597890973091125
225.5645517025485;528400;0.9611855745315552
225.99143389729215;529400;0.9602735042572021
226.5651635670276;530744;0.9608328938484192
226.99204576177127;531744;0.9603515863418579
227.56577543150675;533088;0.9616680145263672
227.9926576262504;534088;0.9613984823226929
228.5663872959859;535432;0.9623597860336304
228.99326949072955;536432;0.9618203639984131
229.56699916046503;537776;0.9613463282585144
229.99388135520869;538776;0.9612187743186951
230.56761102494414;540120;0.9634816646575928
230.9944932196878;541120;0.9618203639984131
231.56822288942328;542464;0.9627860188484192
231.99510508416694;543464;0.9608438014984131
232.56883475390242;544808;0.9628073573112488
232.99571694864608;545808;0.9621015787124634
233.56944661838153;547152;0.962421715259552
233.99632881312522;548152;0.962640643119812
234.57005848286067;549496;0.9631696343421936
234.99694067760433;550496;0.9627813100814819
235.5706703473398;551840;0.9645802974700928
235.99755254208347;552840;0.9631718993186951
236.57128221181895;554184;0.9648709297180176
236.9981644065626;555184;0.963312566280365
237.57189407629807;556528;0.9654580354690552
237.99877627104175;557528;0.9636250734329224
238.5725059407772;558872;0.964533805847168
238.99938813552086;559872;0.9631562829017639
239.57311780525635;561216;0.9650006890296936
240.0;562216;0.9643985033035278


==> events.out.tfevents.1561908914.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1244526281952858
1.00418410041841;2344;0.2058618664741516
2.00836820083682;4688;0.30528464913368225
3.01255230125523;7032;0.3756468892097473
4.01673640167364;9376;0.4886544644832611
5.02092050209205;11720;0.5771795511245728
6.02510460251046;14064;0.6199243664741516
7.02928870292887;16408;0.6390824317932129
8.03347280334728;18752;0.6539610028266907
9.03765690376569;21096;0.6553543210029602
10.0418410041841;23440;0.662420392036438
11.04602510460251;25784;0.6666003465652466
12.05020920502092;28128;0.6651074886322021
13.05439330543933;30472;0.6694366931915283
14.05857740585774;32816;0.6728702187538147
15.06276150627615;35160;0.6712281107902527
16.06694560669456;37504;0.6744128465652466
17.07112970711297;39848;0.6763037443161011
18.07531380753138;42192;0.6757066249847412
19.07949790794979;44536;0.6809812784194946
20.0836820083682;46880;0.6839669942855835
21.08786610878661;49224;0.6857085824012756
22.09205020920502;51568;0.6897889971733093
23.09623430962343;53912;0.6885449886322021
24.10041841004184;56256;0.6865047812461853
25.10460251046025;58600;0.6901870965957642
26.10878661087866;60944;0.6929239630699158
27.11297071129707;63288;0.6956608295440674
28.11715481171548;65632;0.6954120397567749
29.12133891213389;67976;0.6953125
30.1255230125523;70320;0.7010847926139832
31.12970711297071;72664;0.7034235596656799
32.13389121338912;75008;0.7044685482978821
33.13807531380753;77352;0.7188495397567749
34.14225941422594;79696;0.7329816818237305
35.14644351464435;82040;0.7414908409118652
36.15062761506276;84384;0.7451234459877014
37.15481171548117;86728;0.7491043210029602
38.15899581589958;89072;0.7494526505470276
39.16317991631799;91416;0.7533837556838989
40.1673640167364;93760;0.7521397471427917
41.17154811715481;96104;0.7570163607597351
42.17573221757322;98448;0.7585091590881348
43.17991631799163;100792;0.7625895738601685
44.18410041841004;103136;0.7657245397567749
45.18828451882845;105480;0.7647293210029602
46.19246861924686;107824;0.7693570852279663
47.19665271966527;110168;0.7670183181762695
48.20083682008368;112512;0.7707006335258484
49.20502092050209;114856;0.7730394005775452
50.2092050209205;117200;0.7752289175987244
51.21338912133891;119544;0.7735868096351624
52.21757322175732;121888;0.7787122130393982
53.22175732217573;124232;0.7759255766868591
54.22594142259414;126576;0.779806911945343
55.23012552301255;128920;0.7805533409118652
56.23430962343096;131264;0.782394528388977
57.23849372384937;133608;0.782494068145752
58.24267782426778;135952;0.7830414175987244
59.24686192468619;138296;0.787619411945343
60.2510460251046;140640;0.7845839858055115
61.25523012552301;142984;0.7893112897872925
62.25941422594142;145328;0.7904558181762695
63.26359832635983;147672;0.790704607963562
64.26778242677824;150016;0.7883658409118652
65.27196652719665;152360;0.7922472357749939
66.27615062761507;154704;0.7934912443161011
67.28033472803347;157048;0.7947850227355957
68.28451882845188;159392;0.7953324317932129
69.2887029288703;161736;0.7968252301216125
70.2928870292887;164080;0.792147696018219
71.2970711297071;166424;0.7935410141944885
72.30125523012552;168768;0.7947850227355957
73.30543933054393;171112;0.796875
74.30962343096235;173456;0.8004578351974487
75.31380753138075;175800;0.798517107963562
76.31799163179916;178144;0.7991639971733093
77.32217573221757;180488;0.801104724407196
78.32635983263599;182832;0.8021994829177856
79.33054393305439;185176;0.8014530539512634
80.3347280334728;187520;0.8024980425834656
81.33891213389121;189864;0.8006568551063538
82.34309623430963;192208;0.803244411945343
83.34728033472804;194552;0.8073745965957642
84.35146443514644;196896;0.8093650341033936
85.35564853556485;199240;0.8087181448936462
86.35983263598327;201584;0.8081210255622864
87.36401673640168;203928;0.8076234459877014
88.36820083682008;206272;0.812300980091095
89.3723849372385;208616;0.8110072016716003
90.3765690376569;210960;0.8132961988449097
91.38075313807532;213304;0.8199641704559326
92.38493723849372;215648;0.8190187215805054
93.38912133891213;217992;0.8206110596656799
94.39330543933055;220336;0.8228005766868591
95.39748953974896;222680;0.8275278806686401
96.40167364016736;225024;0.833797812461853
97.40585774058577;227368;0.8387241363525391
98.41004184100419;229712;0.8439490795135498
99.4142259414226;232056;0.8507165908813477
100.418410041841;234400;0.8529060482978821
101.42259414225941;236744;0.854448676109314
102.42677824267783;239088;0.8568869829177856
103.43096234309624;241432;0.860818088054657
104.43514644351464;243776;0.8676353693008423
105.43933054393305;246120;0.8689291477203369
106.44351464435147;248464;0.8697253465652466
107.44769874476988;250808;0.8716660141944885
108.45188284518828;253152;0.8720143437385559
109.4560669456067;255496;0.8763435482978821
110.4602510460251;257840;0.875
111.46443514644352;260184;0.8829618096351624
112.46861924686192;262528;0.8805235028266907
113.47280334728033;264872;0.8809216022491455
114.47698744769875;267216;0.883957028388977
115.48117154811716;269560;0.884255588054657
116.48535564853556;271904;0.885400116443634
117.48953974895397;274248;0.8867436647415161
118.49372384937239;276592;0.890625
119.4979079497908;278936;0.890127420425415
120.5020920502092;281280;0.8899283409118652
121.50627615062761;283624;0.8954518437385559
122.51046025104603;285968;0.8971437215805054
123.51464435146444;288312;0.8936604261398315
124.51882845188284;290656;0.8971934914588928
125.52301255230125;293000;0.8991839289665222
126.52719665271967;295344;0.9035131335258484
127.53138075313808;297688;0.9051055312156677
128.53556485355648;300032;0.9059514403343201
129.5397489539749;302376;0.9042595624923706
130.5439330543933;304720;0.8752487897872925
131.5481171548117;307064;0.8958499431610107
132.55230125523013;309408;0.8846536874771118
133.55648535564853;311752;0.8837082386016846
134.56066945606693;314096;0.9017217755317688
135.56485355648536;316440;0.9033638834953308
136.56903765690376;318784;0.8824144005775452
137.5732217573222;321128;0.8874403238296509
138.5774058577406;323472;0.8925657272338867
139.581589958159;325816;0.9053045511245728
140.5857740585774;328160;0.9083399772644043
141.5899581589958;330504;0.8924661874771118
142.5941422594142;332848;0.9081409573554993
143.59832635983264;335192;0.8986365795135498
144.60251046025104;337536;0.9105294942855835
145.60669456066947;339880;0.8970441818237305
146.61087866108787;342224;0.9072949886322021
147.61506276150627;344568;0.9128184914588928
148.6192468619247;346912;0.913564920425415
149.6234309623431;349256;0.9156548976898193
150.6276150627615;351600;0.9132663607597351
151.63179916317992;353944;0.9164510369300842
152.63598326359832;356288;0.9057026505470276
153.64016736401675;358632;0.90625
154.64435146443515;360976;0.9080911874771118
155.64853556485355;363320;0.910778284072876
156.65271966527197;365664;0.9219745397567749
157.65690376569037;368008;0.9193869829177856
158.66108786610877;370352;0.920431911945343
159.6652719665272;372696;0.9186405539512634
160.6694560669456;375040;0.9148586988449097
161.67364016736403;377384;0.9108280539512634
162.67782426778243;379728;0.9223726391792297
163.68200836820083;382072;0.9268013834953308
164.68619246861925;384416;0.9161524772644043
165.69037656903765;386760;0.9259056448936462
166.69456066945608;389104;0.9261544942855835
167.69874476987448;391448;0.9146596193313599
168.70292887029288;393792;0.9306827187538147
169.7071129707113;396136;0.9316779375076294
170.7112970711297;398480;0.9239152073860168
171.7154811715481;400824;0.9206309914588928
172.71966527196653;403168;0.9310310482978821
173.72384937238493;405512;0.9331210255622864
174.72803347280336;407856;0.9190386533737183
175.73221757322176;410200;0.9321258068084717
176.73640167364016;412544;0.924960196018219
177.7405857740586;414888;0.9253582954406738
178.744769874477;417232;0.9364052414894104
179.7489539748954;419576;0.9347133636474609
180.7531380753138;421920;0.9283937215805054
181.7573221757322;424264;0.9348129034042358
182.76150627615064;426608;0.9281449317932129
183.76569037656904;428952;0.927846372127533
184.76987447698744;431296;0.9287918210029602
185.77405857740587;433640;0.9371516704559326
186.77824267782427;435984;0.9290406107902527
187.78242677824267;438328;0.9419785141944885
188.7866108786611;440672;0.9311803579330444
189.7907949790795;443016;0.9316779375076294
190.79497907949792;445360;0.9420780539512634
191.79916317991632;447704;0.9300358295440674
192.80334728033472;450048;0.9304339289665222
193.80753138075315;452392;0.9384952187538147
194.81171548117155;454736;0.9324243664741516
195.81589958158995;457080;0.9439191818237305
196.82008368200837;459424;0.9350119829177856
197.82426778242677;461768;0.9372014403343201
198.8284518828452;464112;0.9372014403343201
199.8326359832636;466456;0.946556568145752
200.836820083682;468800;0.9487460255622864
201.84100418410043;471144;0.9489948153495789
202.84518828451883;473488;0.9455115795135498
203.84937238493723;475832;0.9495919942855835
204.85355648535565;478176;0.9497412443161011
205.85774058577405;480520;0.9349124431610107
206.86192468619248;482864;0.9401373267173767
207.86610878661088;485208;0.9489948153495789
208.87029288702928;487552;0.9500895738601685
209.8744769874477;489896;0.9395899772644043
210.8786610878661;492240;0.9452130198478699
211.8828451882845;494584;0.948198676109314
212.88702928870293;496928;0.9427747130393982
213.89121338912133;499272;0.9525278806686401
214.89539748953976;501616;0.9435708522796631
215.89958158995816;503960;0.9464072585105896
216.90376569037656;506304;0.9449641704559326
217.907949790795;508648;0.9543192982673645
218.9121338912134;510992;0.9561604261398315
219.9163179916318;513336;0.9552149772644043
220.9205020920502;515680;0.9478503465652466
221.9246861924686;518024;0.9473029375076294
222.92887029288704;520368;0.9486962556838989
223.93305439330544;522712;0.9497412443161011
224.93723849372384;525056;0.9527269005775452
225.94142259414227;527400;0.9527766704559326
226.94560669456067;529744;0.9470541477203369
227.94979079497907;532088;0.9521795511245728
228.9539748953975;534432;0.9476512670516968
229.9581589958159;536776;0.9504876732826233
230.96234309623432;539120;0.959096372127533
231.96652719665272;541464;0.9491938948631287
232.97071129707112;543808;0.9587480425834656
233.97489539748955;546152;0.9534235596656799
234.97907949790795;548496;0.9559614062309265
235.98326359832635;550840;0.9566082954406738
236.98744769874477;553184;0.9596437215805054
237.99163179916317;555528;0.9549661874771118
238.9958158995816;557872;0.9524781107902527
240.0;560216;0.9569566249847412


==> events.out.tfevents.1563362795.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.15189063549041748
0.8537643894873145;2000;0.19647657871246338
1.4274940592227898;3344;0.2103348970413208
1.854376253966447;4344;0.25016406178474426
2.4281059237019225;5688;0.3274429738521576
2.8549881184455796;6688;0.371882826089859
3.428717788181055;8032;0.404184490442276
3.855599982924712;9032;0.44776564836502075
4.429329652660187;10376;0.501284658908844
4.856211847403845;11376;0.550460934638977
5.42994151713932;12720;0.5804210901260376
5.856823711882978;13720;0.6077578663825989
6.430553381618453;15064;0.6264628767967224
6.85743557636211;16064;0.6396328210830688
7.431165246097585;17408;0.644928514957428
7.858047440841243;18408;0.6463203430175781
8.431777110576718;19752;0.6527079939842224
8.858659305320375;20752;0.6533594131469727
9.43238897505585;22096;0.6586701273918152
9.859271169799507;23096;0.6592734456062317
10.433000839534984;24440;0.661903977394104
10.85988303427864;25440;0.6640859842300415
11.433612704014116;26784;0.6652696132659912
11.860494898757773;27784;0.6673281788825989
12.434224568493248;29128;0.6698521375656128
12.861106763236906;30128;0.6661484837532043
13.43483643297238;31472;0.6721133589744568
13.861718627716037;32472;0.6713672280311584
14.435448297451513;33816;0.6704081892967224
14.86233049219517;34816;0.6714218854904175
15.436060161930646;36160;0.6736304759979248
15.862942356674303;37160;0.6750469207763672
16.436672026409777;38504;0.675748348236084
16.863554221153436;39504;0.6748594045639038
17.43728389088891;40848;0.6785152554512024
17.86416608563257;41848;0.6771328449249268
18.437895755368043;43192;0.678189754486084
18.8647779501117;44192;0.6798203587532043
19.438507619847176;45536;0.6826191544532776
19.865389814590834;46536;0.681960940361023
20.43911948432631;47880;0.6839289665222168
20.866001679069967;48880;0.6855703592300415
21.43973134880544;50224;0.688778817653656
21.8666135435491;51224;0.6870390772819519
22.440343213284574;52568;0.6897263526916504
22.867225408028233;53568;0.6886484622955322
23.440955077763707;54912;0.6922471523284912
23.867837272507362;55912;0.6891562938690186
24.44156694224284;57256;0.6919797658920288
24.868449136986495;58256;0.6897265911102295
25.442178806721973;59600;0.6924932599067688
25.869061001465628;60600;0.6935703158378601
26.442790671201106;61944;0.695504367351532
26.86967286594476;62944;0.6927578449249268
27.443402535680235;64288;0.6950877904891968
27.870284730423894;65288;0.6914843916893005
28.444014400159368;66632;0.6962270736694336
28.870896594903027;67632;0.6940469145774841
29.4446262646385;68976;0.6968877911567688
29.87150845938216;69976;0.6986797451972961
30.445238129117634;71320;0.6981143355369568
30.872120323861292;72320;0.6975938081741333
31.445849993596767;73664;0.7005014419555664
31.872732188340425;74664;0.6987813115119934
32.4464618580759;76008;0.6995810866355896
32.873344052819554;77008;0.7009609937667847
33.44707372255503;78352;0.7023248076438904
33.87395591729869;79352;0.7035625576972961
34.447685587034165;80696;0.7071746587753296
34.87456778177782;81696;0.7102891206741333
35.4482974515133;83040;0.7149289846420288
35.87517964625695;84040;0.7196406722068787
36.44890931599243;85384;0.7268434762954712
36.875791510736086;86384;0.728992223739624
37.449521180471564;87728;0.7375062108039856
37.87640337521522;88728;0.742859423160553
38.4501330449507;90072;0.7446657419204712
38.87701523969435;91072;0.7480703592300415
39.45074490942983;92416;0.752311646938324
39.877627104173484;93416;0.750851571559906
40.45135677390896;94760;0.7553613781929016
40.87823896865262;95760;0.7547500133514404
41.451968638388095;97104;0.7592502236366272
41.87885083313175;98104;0.7610625624656677
42.45258050286723;99448;0.75927734375
42.87946269761088;100448;0.7634297013282776
43.45319236734636;101792;0.7651309370994568
43.880074562090016;102792;0.7657422423362732
44.453804231825494;104136;0.7670995593070984
44.88068642656915;105136;0.7690781354904175
45.45441609630463;106480;0.7693898677825928
45.88129829104828;107480;0.7720469236373901
46.45502796078375;108824;0.7715192437171936
46.881910155527414;109824;0.7742969393730164
47.455639825262885;111168;0.7754157781600952
47.88252202000655;112168;0.7743125557899475
48.45625168974202;113512;0.7757413387298584
48.88313388448568;114512;0.7775078415870667
49.45686355422115;115856;0.7792484760284424
49.88374574896481;116856;0.7775312662124634
50.457475418700284;118200;0.7807908058166504
50.884357613443946;119200;0.7792969346046448
51.45808728317942;120544;0.7825888991355896
51.88496947792308;121544;0.7818593978881836
52.45869914765855;122888;0.7842901349067688
52.88558134240221;123888;0.7829609513282776
53.45931101213768;125232;0.7854682803153992
53.886193206881345;126232;0.7866250276565552
54.459922876616815;127576;0.788099467754364
54.88680507136047;128576;0.7867422103881836
55.46053474109595;129920;0.7878301739692688
55.8874169358396;130920;0.7878125309944153
56.46114660557508;132264;0.7890527844429016
56.888028800318736;133264;0.7910703420639038
57.461758470054214;134608;0.7914729714393616
57.88864066479787;135608;0.7912968993186951
58.46237033453335;136952;0.7912423610687256
58.889252529277;137952;0.7928047180175781
59.46298219901248;139296;0.7941100001335144
59.889864393756135;140296;0.7930781841278076
60.46359406349161;141640;0.794633150100708
60.89047625823527;142640;0.7926797270774841
61.464205927970745;143984;0.7961058020591736
61.8910881227144;144984;0.7959921956062317
62.46481779244988;146328;0.7960863709449768
62.89169998719353;147328;0.7855938076972961
63.46542965692901;148672;0.7984347939491272
63.892311851672666;149672;0.799375057220459
64.46604152140814;151016;0.7973400354385376
64.8929237161518;152016;0.7970781922340393
65.46665338588727;153360;0.8008025884628296
65.89353558063094;154360;0.7987578511238098
66.46726525036641;155704;0.8010563850402832
66.89414744511006;156704;0.8003281354904175
67.46787711484554;158048;0.8043542504310608
67.89475930958919;159048;0.8032734990119934
68.46848897932468;160392;0.8062841296195984
68.89537117406833;161392;0.8062031865119934
69.4691008438038;162736;0.8056582808494568
69.89598303854746;163736;0.8076484799385071
70.46971270828294;165080;0.8094812035560608
70.8965949030266;166080;0.8105234503746033
71.47032457276207;167424;0.8100876808166504
71.89720676750572;168424;0.809070348739624
72.4709364372412;169768;0.8130794167518616
72.89781863198486;170768;0.8120234608650208
73.47154830172033;172112;0.8143872618675232
73.89843049646399;173112;0.8164531588554382
74.47216016619947;174456;0.8166775703430176
74.89904236094313;175456;0.8170703649520874
75.4727720306786;176800;0.8206457495689392
75.89965422542225;177800;0.8178125619888306
76.47338389515774;179144;0.8225911855697632
76.9002660899014;180144;0.8219375610351562
77.47399575963686;181488;0.8242459297180176
77.90087795438052;182488;0.8230391144752502
78.474607624116;183832;0.8260478973388672
78.90148981885966;184832;0.8260000348091125
79.47521948859513;186176;0.829281747341156
79.90210168333878;187176;0.8274140954017639
80.47583135307427;188520;0.8308124542236328
80.90271354781792;189520;0.8286875486373901
81.4764432175534;190864;0.8321416974067688
81.90332541229705;191864;0.8328047394752502
82.47705508203254;193208;0.835197389125824
82.90393727677619;194208;0.8329453468322754
83.47766694651166;195552;0.8356449604034424
83.90454914125532;196552;0.8340312838554382
84.47827881099079;197896;0.8383459448814392
84.90516100573446;198896;0.8357031941413879
85.47889067546993;200240;0.8361545205116272
85.90577287021358;201240;0.8381640911102295
86.47950253994905;202584;0.8399755358695984
86.90638473469272;203584;0.8387500643730164
87.48011440442819;204928;0.8403592109680176
87.90699659917185;205928;0.8401406407356262
88.48072626890732;207272;0.8422929048538208
88.90760846365099;208272;0.8393828272819519
89.48133813338646;209616;0.844063937664032
89.90822032813011;210616;0.8263906836509705
90.48194999786558;211960;0.820556640625
90.90883219260925;212960;0.8201016187667847
91.48256186234472;214304;0.8216920495033264
91.90944405708838;215304;0.8214219212532043
92.48317372682385;216648;0.8260091543197632
92.9100559215675;217648;0.8206093907356262
93.48378559130299;218992;0.8256933093070984
93.91066778604664;219992;0.8247109651565552
94.48439745578212;221336;0.8241955041885376
94.91127965052577;222336;0.8236953616142273
95.48500932026126;223680;0.8276037573814392
95.91189151500491;224680;0.8264687657356262
96.48562118474038;226024;0.8258579969406128
96.91250337948404;227024;0.8257890939712524
97.48623304921952;228368;0.8278576135635376
97.91311524396318;229368;0.8273516297340393
98.48684491369865;230712;0.8312155604362488
98.9137271084423;231712;0.829898476600647
99.48745677817779;233056;0.829062819480896
99.91433897292144;234056;0.8301250338554382
100.48806864265691;235400;0.8299909234046936
100.91495083740057;236400;0.8293906450271606
101.48868050713605;237744;0.83073890209198
101.91556270187971;238744;0.8306328654289246
102.48929237161518;240088;0.8322870135307312
102.91617456635883;241088;0.8304609656333923
103.48990423609432;242432;0.832101047039032
103.91678643083797;243432;0.8315156698226929
104.49051610057344;244776;0.8335872292518616
104.9173982953171;245776;0.8342266082763672
105.49112796505258;247120;0.835191547870636
105.91801015979624;248120;0.8324922323226929
106.49173982953171;249464;0.8338371515274048
106.91862202427536;250464;0.8333828449249268
107.49235169401085;251808;0.8375554084777832
107.9192338887545;252808;0.8347890973091125
108.49296355848998;254152;0.837049663066864
108.91984575323363;255152;0.8371015787124634
109.4935754229691;256496;0.837144672870636
109.92045761771277;257496;0.8361563086509705
110.49418728744824;258840;0.8394756317138672
110.9210694821919;259840;0.8387265801429749
111.49479915192737;261184;0.839464008808136
111.92168134667104;262184;0.8388828635215759
112.4954110164065;263528;0.8411651849746704
112.92229321115016;264528;0.8380547165870667
113.49602288088563;265872;0.8421456813812256
113.9229050756293;266872;0.840765655040741
114.49663474536477;268216;0.8423723578453064
114.92351694010843;269216;0.8403515815734863
115.4972466098439;270560;0.8434728980064392
115.92412880458757;271560;0.8430938124656677
116.49785847432304;272904;0.8449862599372864
116.9247406690667;273904;0.8429062962532043
117.49847033880216;275248;0.8444262146949768
117.92535253354582;276248;0.8453437685966492
118.4990822032813;277592;0.8447033166885376
118.92596439802496;278592;0.8447422385215759
119.49969406776043;279936;0.848638653755188
119.92657626250408;280936;0.8458516001701355
120.50030593223957;282280;0.8460596203804016
120.92718812698322;283280;0.8446875214576721
121.5009177967187;284624;0.8470691442489624
121.92779999146235;285624;0.8468281626701355
122.50152966119784;286968;0.850233256816864
122.92841185594149;287968;0.8473359942436218
123.50214152567696;289312;0.8500046730041504
123.92902372042062;290312;0.8482266068458557
124.5027533901561;291656;0.8507991433143616
124.92963558489976;292656;0.8496875166893005
125.50336525463523;294000;0.851388156414032
125.93024744937888;295000;0.8487812876701355
126.50397711911437;296344;0.852012038230896
126.93085931385802;297344;0.8494375348091125
127.5045889835935;298688;0.8532385230064392
127.93147117833715;299688;0.851312518119812
128.50520084807263;301032;0.8524344563484192
128.9320830428163;302032;0.8513672351837158
129.50581271255177;303376;0.8527095317840576
129.93269490729543;304376;0.8536641001701355
130.50642457703088;305720;0.8542131781578064
130.93330677177454;306720;0.8526484966278076
131.50703644151002;308064;0.8552517890930176
131.93391863625368;309064;0.8549297451972961
132.50764830598916;310408;0.85551917552948
132.93453050073282;311408;0.8551015853881836
133.50826017046828;312752;0.8566623330116272
133.93514236521196;313752;0.8575547337532043
134.50887203494742;315096;0.8564298152923584
134.93575422969107;316096;0.8546484708786011
135.50948389942656;317440;0.8562728762626648
135.9363660941702;318440;0.8548828363418579
136.5100957639057;319784;0.8560693860054016
136.93697795864935;320784;0.8579844236373901
137.5107076283848;322128;0.857466459274292
137.9375898231285;323128;0.8572266101837158
138.51131949286395;324472;0.8582395911216736
138.9382016876076;325472;0.8568359613418579
139.5119313573431;326816;0.860493004322052
139.93881355208674;327816;0.8581953644752502
140.51254322182223;329160;0.85966956615448
140.93942541656588;330160;0.8592969179153442
141.51315508630134;331504;0.8615432381629944
141.940037281045;332504;0.8579218983650208
142.51376695078048;333848;0.8617622256278992
142.94064914552413;334848;0.8602266311645508
143.51437881525962;336192;0.8627600073814392
143.94126101000327;337192;0.8622969388961792
144.51499067973876;338536;0.8614095449447632
144.9418728744824;339536;0.8621406555175781
145.51560254421787;340880;0.86528480052948
145.94248473896153;341880;0.8626797199249268
146.516214408697;343224;0.8662710189819336
146.94309660344067;344224;0.8640547394752502
147.51682627317615;345568;0.8675614595413208
147.9437084679198;346568;0.8663750290870667
148.5174381376553;347912;0.8664938807487488
148.94432033239895;348912;0.8677656650543213
149.5180500021344;350256;0.8702237606048584
149.94493219687806;351256;0.8677578568458557
150.51866186661354;352600;0.87151038646698
150.9455440613572;353600;0.869937539100647
151.51927373109268;354944;0.8726400136947632
151.94615592583634;355944;0.8712031841278076
152.51988559557182;357288;0.8753313422203064
152.94676779031548;358288;0.8765859603881836
153.52049746005093;359632;0.8761335015296936
153.9473796547946;360632;0.8748437762260437
154.52110932453007;361976;0.8790186047554016
154.94799151927373;362976;0.8779609799385071
155.5217211890092;364320;0.8808709979057312
155.94860338375287;365320;0.878601610660553
156.52233305348835;366664;0.8821789026260376
156.949215248232;367664;0.8830000162124634
157.52294491796746;369008;0.884829580783844
157.94982711271112;370008;0.884335994720459
158.5235567824466;371352;0.8873252272605896
158.95043897719026;372352;0.886664092540741
159.52416864692574;373696;0.8905746340751648
159.9510508416694;374696;0.889468789100647
160.52478051140486;376040;0.8921847939491272
160.95166270614854;377040;0.8897422552108765
161.525392375884;378384;0.8949788808822632
161.95227457062765;379384;0.8934531807899475
162.52600424036314;380728;0.8948025703430176
162.9528864351068;381728;0.8962109684944153
163.52661610484228;383072;0.8975288271903992
163.95349829958593;384072;0.8964688181877136
164.5272279693214;385416;0.9000070095062256
164.95411016406507;386416;0.8992500305175781
165.52783983380053;387760;0.9013671875
165.95472202854418;388760;0.9018828272819519
166.52845169827967;390104;0.9037582278251648
166.95533389302332;391104;0.9015781879425049
167.5290635627588;392448;0.906069815158844
167.95594575750246;393448;0.904273509979248
168.52967542723792;394792;0.9066627025604248
168.95655762198157;395792;0.905093789100647
169.53028729171706;397136;0.9090072512626648
169.9571694864607;398136;0.9072656631469727
170.5308991561962;399480;0.9115939736366272
170.95778135093985;400480;0.9072500467300415
171.53151102067534;401824;0.9097803235054016
171.958393215419;402824;0.9109063148498535
172.53212288515445;404168;0.9108073115348816
172.9590050798981;405168;0.9102031588554382
173.5327347496336;406512;0.9132894277572632
173.95961694437725;407512;0.9111015796661377
174.53334661411273;408856;0.9126577377319336
174.96022880885639;409856;0.9141406416893005
175.53395847859187;411200;0.9147212505340576
175.96084067333553;412200;0.9146016240119934
176.53457034307098;413544;0.9148956537246704
176.96145253781464;414544;0.9161484837532043
177.53518220755012;415888;0.9163314700126648
177.96206440229378;416888;0.9158750176429749
178.53579407202926;418232;0.9171181917190552
178.96267626677292;419232;0.9179531931877136
179.5364059365084;420576;0.918513298034668
179.96328813125206;421576;0.9167109727859497
180.5370178009875;422920;0.9194607734680176
180.96389999573117;423920;0.9179375171661377
181.53762966546665;425264;0.9205206036567688
181.9645118602103;426264;0.9192109704017639
182.5382415299458;427608;0.92131507396698
182.96512372468945;428608;0.9199687838554382
183.5388533944249;429952;0.9209663271903992
183.9657355891686;430952;0.9203125238418579
184.53946525890404;432296;0.9215243458747864
184.9663474536477;433296;0.9227266311645508
185.54007712338318;434640;0.922690749168396
185.96695931812684;435640;0.9223281741142273
186.54068898786232;436984;0.9232293963432312
186.96757118260598;437984;0.9234297275543213
187.54130085234144;439328;0.9250972270965576
187.96818304708512;440328;0.9233203530311584
188.54191271682058;441672;0.9255352020263672
188.96879491156423;442672;0.9253594279289246
189.54252458129972;444016;0.926203727722168
189.96940677604337;445016;0.9254922270774841
190.54313644577886;446360;0.9258296489715576
190.9700186405225;447360;0.924875020980835
191.54374831025797;448704;0.9279513955116272
191.97063050500162;449704;0.9267812967300415
192.5443601747371;451048;0.9277246594429016
192.97124236948076;452048;0.9271953701972961
193.54497203921625;453392;0.9281800985336304
193.9718542339599;454392;0.9278750419616699
194.5455839036954;455736;0.9303657412528992
194.97246609843904;456736;0.9291406869888306
195.5461957681745;458080;0.9287090301513672
195.97307796291815;459080;0.9281641244888306
196.54680763265364;460424;0.9300382137298584
196.9736898273973;461424;0.9278594255447388
197.54741949713278;462768;0.9298832416534424
197.97430169187643;463768;0.9300937652587891
198.54803136161192;465112;0.9295596480369568
198.97491355635557;466112;0.9309688210487366
199.54864322609103;467456;0.9324602484703064
199.97552542083469;468456;0.9308125376701355
200.54925509057017;469800;0.93181312084198
200.97613728531383;470800;0.9311094284057617
201.5498669550493;472144;0.9335511922836304
201.97674914979297;473144;0.9326016306877136
202.55047881952845;474488;0.9337837100028992
202.9773610142721;475488;0.931742250919342
203.55109068400756;476832;0.9156184792518616
203.97797287875122;477832;0.9329062700271606
204.5517025484867;479176;0.9336402416229248
204.97858474323036;480176;0.9350312948226929
205.55231441296584;481520;0.936568021774292
205.9791966077095;482520;0.9337969422340393
206.55292627744498;483864;0.9357717037200928
206.97980847218864;484864;0.9340547323226929
207.5535381419241;486208;0.9367792010307312
207.98042033666775;487208;0.9357500672340393
208.55415000640323;488552;0.9376162886619568
208.9810322011469;489552;0.9360703825950623
209.55476187088237;490896;0.9380154609680176
209.98164406562603;491896;0.9361406564712524
210.55537373536148;493240;0.9379069209098816
210.98225593010517;494240;0.9367266297340393
211.55598559984062;495584;0.938654899597168
211.98286779458428;496584;0.938296914100647
212.55659746431976;497928;0.9383700489997864
212.98347965906342;498928;0.9388203620910645
213.5572093287989;500272;0.940241813659668
213.98409152354256;501272;0.9363047480583191
214.55782119327802;502616;0.9399297833442688
214.9847033880217;503616;0.9392890930175781
215.55843305775716;504960;0.9407978057861328
215.9853152525008;505960;0.9406875371932983
216.5590449222363;507304;0.942152202129364
216.98592711697995;508304;0.9413359761238098
217.55965678671544;509648;0.9413074254989624
217.9865389814591;510648;0.9420156478881836
218.56026865119455;511992;0.9424118995666504
218.9871508459382;512992;0.940375030040741
219.5608805156737;514336;0.9429118037223816
219.98776271041734;515336;0.9428750276565552
220.56149238015283;516680;0.9430028796195984
220.98837457489648;517680;0.9422187805175781
221.56210424463197;519024;0.944097638130188
221.98898643937562;520024;0.942203164100647
222.56271610911108;521368;0.9427606463432312
222.98959830385473;522368;0.9437656402587891
223.56332797359022;523712;0.944952130317688
223.99021016833387;524712;0.9441875219345093
224.56393983806936;526056;0.9453338384628296
224.990822032813;527056;0.9449922442436218
225.5645517025485;528400;0.9462134838104248
225.99143389729215;529400;0.9435938000679016
226.5651635670276;530744;0.9459712505340576
226.99204576177127;531744;0.9465234875679016
227.56577543150675;533088;0.9455876350402832
227.9926576262504;534088;0.9461484551429749
228.5663872959859;535432;0.9470563530921936
228.99326949072955;536432;0.9482109546661377
229.56699916046503;537776;0.9468587636947632
229.99388135520869;538776;0.9467500448226929
230.56761102494414;540120;0.9474632740020752
230.9944932196878;541120;0.9473281502723694
231.56822288942328;542464;0.948839008808136
231.99510508416694;543464;0.9473906755447388
232.56883475390242;544808;0.9474341869354248
232.99571694864608;545808;0.9480313062667847
233.56944661838153;547152;0.949232280254364
233.99632881312522;548152;0.9486406445503235
234.57005848286067;549496;0.9488467574119568
234.99694067760433;550496;0.9483828544616699
235.5706703473398;551840;0.9498310089111328
235.99755254208347;552840;0.9478594064712524
236.57128221181895;554184;0.951743483543396
236.9981644065626;555184;0.9490312933921814
237.57189407629807;556528;0.9514373540878296
237.99877627104175;557528;0.9496250748634338
238.5725059407772;558872;0.9510014057159424
238.99938813552086;559872;0.9498359560966492
239.57311780525635;561216;0.9507049322128296
240.0;562216;0.9513359665870667


==> events.out.tfevents.1563362795.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1244526281952858
1.00418410041841;2344;0.20755374431610107
2.00836820083682;4688;0.3051353693008423
3.01255230125523;7032;0.388982892036438
4.01673640167364;9376;0.4929339289665222
5.02092050209205;11720;0.5783737897872925
6.02510460251046;14064;0.6239550113677979
7.02928870292887;16408;0.6433618664741516
8.03347280334728;18752;0.6541102528572083
9.03765690376569;21096;0.655752420425415
10.0418410041841;23440;0.6590864062309265
11.04602510460251;25784;0.6622710824012756
12.05020920502092;28128;0.6659534573554993
13.05439330543933;30472;0.6709295511245728
14.05857740585774;32816;0.6651074886322021
15.06276150627615;35160;0.6767516136169434
16.06694560669456;37504;0.6752089858055115
17.07112970711297;39848;0.6763535141944885
18.07531380753138;42192;0.6780951619148254
19.07949790794979;44536;0.6812301278114319
20.0836820083682;46880;0.6820760369300842
21.08786610878661;49224;0.6874004602432251
22.09205020920502;51568;0.6883459687232971
23.09623430962343;53912;0.6881468892097473
24.10041841004184;56256;0.6931727528572083
25.10460251046025;58600;0.6919785141944885
26.10878661087866;60944;0.6899880766868591
27.11297071129707;63288;0.6959593892097473
28.11715481171548;65632;0.698397696018219
29.12133891213389;67976;0.6938197016716003
30.1255230125523;70320;0.6937699317932129
31.12970711297071;72664;0.6958599090576172
32.13389121338912;75008;0.6962579488754272
33.13807531380753;77352;0.6970541477203369
34.14225941422594;79696;0.701681911945343
35.14644351464435;82040;0.7105891704559326
36.15062761506276;84384;0.7219845056533813
37.15481171548117;86728;0.7378582954406738
38.15899581589958;89072;0.7470641136169434
39.16317991631799;91416;0.7502985596656799
40.1673640167364;93760;0.7499502301216125
41.17154811715481;96104;0.7572651505470276
42.17573221757322;98448;0.759454607963562
43.17991631799163;100792;0.7594048976898193
44.18410041841004;103136;0.7623905539512634
45.18828451882845;105480;0.7674661874771118
46.19246861924686;107824;0.7693073153495789
47.19665271966527;110168;0.7688097357749939
48.20083682008368;112512;0.7726413607597351
49.20502092050209;114856;0.7745322585105896
50.2092050209205;117200;0.779607892036438
51.21338912133891;119544;0.7740346193313599
52.21757322175732;121888;0.7793591022491455
53.22175732217573;124232;0.7788614630699158
54.22594142259414;126576;0.7828423976898193
55.23012552301255;128920;0.7825437784194946
56.23430962343096;131264;0.787221372127533
57.23849372384937;133608;0.7870222926139832
58.24267782426778;135952;0.7820461988449097
59.24686192468619;138296;0.7881170511245728
60.2510460251046;140640;0.7880672812461853
61.25523012552301;142984;0.7873208522796631
62.25941422594142;145328;0.7894108295440674
63.26359832635983;147672;0.7941879034042358
64.26778242677824;150016;0.7931926846504211
65.27196652719665;152360;0.792147696018219
66.27615062761507;154704;0.7972233295440674
67.28033472803347;157048;0.7956807613372803
68.28451882845188;159392;0.7958797812461853
69.2887029288703;161736;0.7956807613372803
70.2928870292887;164080;0.8005076050758362
71.2970711297071;166424;0.8028960824012756
72.30125523012552;168768;0.8060808181762695
73.30543933054393;171112;0.808917224407196
74.30962343096235;173456;0.8098626732826233
75.31380753138075;175800;0.812300980091095
76.31799163179916;178144;0.8127487897872925
77.32217573221757;180488;0.815087616443634
78.32635983263599;182832;0.818172812461853
79.33054393305439;185176;0.8223527073860168
80.3347280334728;187520;0.8206110596656799
81.33891213389121;189864;0.8249403238296509
82.34309623430963;192208;0.8294685482978821
83.34728033472804;194552;0.8271297812461853
84.35146443514644;196896;0.8317078351974487
85.35564853556485;199240;0.825985312461853
86.35983263598327;201584;0.8320063948631287
87.36401673640168;203928;0.8347432613372803
88.36820083682008;206272;0.8330016136169434
89.3723849372385;208616;0.8384753465652466
90.3765690376569;210960;0.8191182613372803
91.38075313807532;213304;0.8195163607597351
92.38493723849372;215648;0.8085688948631287
93.38912133891213;217992;0.8162818551063538
94.39330543933055;220336;0.8194168210029602
95.39748953974896;222680;0.8082205653190613
96.40167364016736;225024;0.8201632499694824
97.40585774058577;227368;0.8191182613372803
98.41004184100419;229712;0.830712616443634
99.4142259414226;232056;0.816729724407196
100.418410041841;234400;0.8207603693008423
101.42259414225941;236744;0.8283240795135498
102.42677824267783;239088;0.8249403238296509
103.43096234309624;241432;0.8333997130393982
104.43514644351464;243776;0.8347432613372803
105.43933054393305;246120;0.826283872127533
106.44351464435147;248464;0.823198676109314
107.44769874476988;250808;0.833797812461853
108.45188284518828;253152;0.8396198153495789
109.4560669456067;255496;0.837082028388977
110.4602510460251;257840;0.8410629034042358
111.46443514644352;260184;0.8459892868995667
112.46861924686192;262528;0.8396198153495789
113.47280334728033;264872;0.8304139971733093
114.47698744769875;267216;0.8456409573554993
115.48117154811716;269560;0.8342456221580505
116.48535564853556;271904;0.8330513834953308
117.48953974895397;274248;0.8472830653190613
118.49372384937239;276592;0.8422572016716003
119.4979079497908;278936;0.8481787443161011
120.5020920502092;281280;0.8479299545288086
121.50627615062761;283624;0.8462878465652466
122.51046025104603;285968;0.8477308750152588
123.51464435146444;288312;0.8430533409118652
124.51882845188284;290656;0.847979724407196
125.52301255230125;293000;0.8493232727050781
126.52719665271967;295344;0.8522591590881348
127.53138075313808;297688;0.8490744829177856
128.53556485355648;300032;0.8522591590881348
129.5397489539749;302376;0.8516620397567749
130.5439330543933;304720;0.857235312461853
131.5481171548117;307064;0.8389729261398315
132.55230125523013;309408;0.840167224407196
133.55648535564853;311752;0.8428045511245728
134.56066945606693;314096;0.8457404375076294
135.56485355648536;316440;0.8518610596656799
136.56903765690376;318784;0.8448447585105896
137.5732217573222;321128;0.8430533409118652
138.5774058577406;323472;0.8578822016716003
139.581589958159;325816;0.8469347357749939
140.5857740585774;328160;0.8578324317932129
141.5899581589958;330504;0.8461883068084717
142.5941422594142;332848;0.8489251732826233
143.59832635983264;335192;0.8587778806686401
144.60251046025104;337536;0.8469347357749939
145.60669456066947;339880;0.8531548976898193
146.61087866108787;342224;0.851064920425415
147.61506276150627;344568;0.8643511533737183
148.6192468619247;346912;0.8651970624923706
149.6234309623431;349256;0.8629578351974487
150.6276150627615;351600;0.868630588054657
151.63179916317992;353944;0.8566879034042358
152.63598326359832;356288;0.8739550113677979
153.64016736401675;358632;0.8715167045593262
154.64435146443515;360976;0.8758957386016846
155.64853556485355;363320;0.884454607963562
156.65271966527197;365664;0.8763435482978821
157.65690376569037;368008;0.8859474658966064
158.66108786610877;370352;0.8818172812461853
159.6652719665272;372696;0.8896297812461853
160.6694560669456;375040;0.8903264403343201
161.67364016736403;377384;0.8820660710334778
162.67782426778243;379728;0.8936106562614441
163.68200836820083;382072;0.8980394005775452
164.68619246861925;384416;0.901323676109314
165.69037656903765;386760;0.9051552414894104
166.69456066945608;389104;0.9065485596656799
167.69874476987448;391448;0.9056031107902527
168.70292887029288;393792;0.908837616443634
169.7071129707113;396136;0.9086385369300842
170.7112970711297;398480;0.9121218323707581
171.7154811715481;400824;0.9117237329483032
172.71966527196653;403168;0.8988355994224548
173.72384937238493;405512;0.9010748267173767
174.72803347280336;407856;0.9021695852279663
175.73221757322176;410200;0.9020203351974487
176.73640167364016;412544;0.9009753465652466
177.7405857740586;414888;0.9190883636474609
178.744769874477;417232;0.9185410141944885
179.7489539748954;419576;0.9067974090576172
180.7531380753138;421920;0.9182424545288086
181.7573221757322;424264;0.9067974090576172
182.76150627615064;426608;0.9177448153495789
183.76569037656904;428952;0.9048566818237305
184.76987447698744;431296;0.9176453351974487
185.77405857740587;433640;0.9080911874771118
186.77824267782427;435984;0.9142615795135498
187.78242677824267;438328;0.9215764403343201
188.7866108786611;440672;0.9249104261398315
189.7907949790795;443016;0.9224721193313599
190.79497907949792;445360;0.9136644005775452
191.79916317991632;447704;0.9129677414894104
192.80334728033472;450048;0.9257066249847412
193.80753138075315;452392;0.9283439517021179
194.81171548117155;454736;0.9111763834953308
195.81589958158995;457080;0.9302846193313599
196.82008368200837;459424;0.9304339289665222
197.82426778242677;461768;0.9300855994224548
198.8284518828452;464112;0.9174960255622864
199.8326359832636;466456;0.9148586988449097
200.836820083682;468800;0.9187400341033936
201.84100418410043;471144;0.9199343323707581
202.84518828451883;473488;0.929488480091095
203.84937238493723;475832;0.9257066249847412
204.85355648535565;478176;0.9226711988449097
205.85774058577405;480520;0.9239152073860168
206.86192468619248;482864;0.9250099658966064
207.86610878661088;485208;0.9329717755317688
208.87029288702928;487552;0.9359574317932129
209.8744769874477;489896;0.9354597926139832
210.8786610878661;492240;0.9363555312156677
211.8828451882845;494584;0.9267516136169434
212.88702928870293;496928;0.9287420511245728
213.89121338912133;499272;0.9280951619148254
214.89539748953976;501616;0.9303343892097473
215.89958158995816;503960;0.9316779375076294
216.90376569037656;506304;0.9360072016716003
217.907949790795;508648;0.9297870397567749
218.9121338912134;510992;0.9305334687232971
219.9163179916318;513336;0.927846372127533
220.9205020920502;515680;0.9386942982673645
221.9246861924686;518024;0.9267018437385559
222.92887029288704;520368;0.9416799545288086
223.93305439330544;522712;0.9324741363525391
224.93723849372384;525056;0.9304339289665222
225.94142259414227;527400;0.9351114630699158
226.94560669456067;529744;0.9442177414894104
227.94979079497907;532088;0.9427249431610107
228.9539748953975;534432;0.9440684914588928
229.9581589958159;536776;0.943172812461853
230.96234309623432;539120;0.9339669942855835
231.96652719665272;541464;0.9348626732826233
232.97071129707112;543808;0.9363057613372803
233.97489539748955;546152;0.9393411874771118
234.97907949790795;548496;0.9338176846504211
235.98326359832635;550840;0.9486962556838989
236.98744769874477;553184;0.9371516704559326
237.99163179916317;555528;0.9455613493919373
238.9958158995816;557872;0.9316779375076294
240.0;560216;0.9408339858055115


==> events.out.tfevents.1563454757.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.15369531512260437
0.8537643894873145;2000;0.19676563143730164
1.4274940592227898;3344;0.2092653214931488
1.854376253966447;4344;0.23614844679832458
2.4281059237019225;5688;0.3120155930519104
2.8549881184455796;6688;0.34577345848083496
3.428717788181055;8032;0.3675672709941864
3.855599982924712;9032;0.40809378027915955
4.429329652660187;10376;0.4437817633152008
4.856211847403845;11376;0.4809218943119049
5.42994151713932;12720;0.5180528163909912
5.856823711882978;13720;0.5526406764984131
6.430553381618453;15064;0.5787760615348816
6.85743557636211;16064;0.5948516130447388
7.431165246097585;17408;0.6196192502975464
7.858047440841243;18408;0.6315781474113464
8.431777110576718;19752;0.64138263463974
8.858659305320375;20752;0.6434218883514404
9.43238897505585;22096;0.6517798900604248
9.859271169799507;23096;0.6538125276565552
10.433000839534984;24440;0.658383309841156
10.85988303427864;25440;0.6640468835830688
11.433612704014116;26784;0.6639831066131592
11.860494898757773;27784;0.6678750514984131
12.434224568493248;29128;0.6689627766609192
12.861106763236906;30128;0.6669687628746033
13.43483643297238;31472;0.6710573434829712
13.861718627716037;32472;0.6713906526565552
14.435448297451513;33816;0.6718323826789856
14.86233049219517;34816;0.6713125109672546
15.436060161930646;36160;0.6737796664237976
15.862942356674303;37160;0.675476610660553
16.436672026409777;38504;0.6790151596069336
16.863554221153436;39504;0.677359402179718
17.43728389088891;40848;0.6824718713760376
17.86416608563257;41848;0.6825234889984131
18.437895755368043;43192;0.684454083442688
18.8647779501117;44192;0.6862344145774841
19.438507619847176;45536;0.6885230541229248
19.865389814590834;46536;0.6866484880447388
20.43911948432631;47880;0.6876840591430664
20.866001679069967;48880;0.6893203258514404
21.43973134880544;50224;0.6921231746673584
21.8666135435491;51224;0.6899609565734863
22.440343213284574;52568;0.6929835081100464
22.867225408028233;53568;0.6915156841278076
23.440955077763707;54912;0.6934950351715088
23.867837272507362;55912;0.691882848739624
24.44156694224284;57256;0.6933438777923584
24.868449136986495;58256;0.6915000081062317
25.442178806721973;59600;0.6948029398918152
25.869061001465628;60600;0.696109414100647
26.442790671201106;61944;0.6965429186820984
26.86967286594476;62944;0.6949453353881836
27.443402535680235;64288;0.6975466012954712
27.870284730423894;65288;0.6936953663825989
28.444014400159368;66632;0.6976202130317688
28.870896594903027;67632;0.6942968964576721
29.4446262646385;68976;0.6983972191810608
29.87150845938216;69976;0.6986484527587891
30.445238129117634;71320;0.6993446946144104
30.872120323861292;72320;0.6999062895774841
31.445849993596767;73664;0.7035396695137024
31.872732188340425;74664;0.7022500038146973
32.4464618580759;76008;0.7054811716079712
32.873344052819554;77008;0.7092812657356262
33.44707372255503;78352;0.7126619815826416
33.87395591729869;79352;0.7153047323226929
34.447685587034165;80696;0.7184884548187256
34.87456778177782;81696;0.7217344045639038
35.4482974515133;83040;0.7270391583442688
35.87517964625695;84040;0.7299922108650208
36.44890931599243;85384;0.736308753490448
36.875791510736086;86384;0.7388906478881836
37.449521180471564;87728;0.7443983554840088
37.87640337521522;88728;0.7459609508514404
38.4501330449507;90072;0.746671199798584
38.87701523969435;91072;0.7496172189712524
39.45074490942983;92416;0.752402663230896
39.877627104173484;93416;0.7513047456741333
40.45135677390896;94760;0.7552064657211304
40.87823896865262;95760;0.7544218897819519
41.451968638388095;97104;0.755562961101532
41.87885083313175;98104;0.7571328282356262
42.45258050286723;99448;0.7559756636619568
42.87946269761088;100448;0.7594062685966492
43.45319236734636;101792;0.7592734694480896
43.880074562090016;102792;0.760437548160553
44.453804231825494;104136;0.7624667286872864
44.88068642656915;105136;0.7635703682899475
45.45441609630463;106480;0.7654331922531128
45.88129829104828;107480;0.7652422189712524
46.45502796078375;108824;0.7672584056854248
46.881910155527414;109824;0.770328164100647
47.455639825262885;111168;0.7703043818473816
47.88252202000655;112168;0.7700390815734863
48.45625168974202;113512;0.7703818678855896
48.88313388448568;114512;0.7721093893051147
49.45686355422115;115856;0.7741506099700928
49.88374574896481;116856;0.7721875309944153
50.457475418700284;118200;0.7765842080116272
50.884357613443946;119200;0.7745859622955322
51.45808728317942;120544;0.7793840765953064
51.88496947792308;121544;0.777570366859436
52.45869914765855;122888;0.7812209725379944
52.88558134240221;123888;0.779843807220459
53.45931101213768;125232;0.7814592719078064
53.886193206881345;126232;0.782898485660553
54.459922876616815;127576;0.7851155996322632
54.88680507136047;128576;0.7840625643730164
55.46053474109595;129920;0.7853732705116272
55.8874169358396;130920;0.7840234637260437
56.46114660557508;132264;0.7866385579109192
56.888028800318736;133264;0.7866328358650208
57.461758470054214;134608;0.7889385223388672
57.88864066479787;135608;0.7895781397819519
58.46237033453335;136952;0.7905370593070984
58.889252529277;137952;0.7914766073226929
59.46298219901248;139296;0.7931063771247864
59.889864393756135;140296;0.7922734618186951
60.46359406349161;141640;0.7935752272605896
60.89047625823527;142640;0.7932656407356262
61.464205927970745;143984;0.7961658239364624
61.8910881227144;144984;0.7961484789848328
62.46481779244988;146328;0.7957919239997864
62.89169998719353;147328;0.7950859665870667
63.46542965692901;148672;0.7978050708770752
63.892311851672666;149672;0.7988594174385071
64.46604152140814;151016;0.7987951636314392
64.8929237161518;152016;0.7979140877723694
65.46665338588727;153360;0.7998589277267456
65.89353558063094;154360;0.7986562848091125
66.46726525036641;155704;0.8019729256629944
66.89414744511006;156704;0.7983203530311584
67.46787711484554;158048;0.8015020489692688
67.89475930958919;159048;0.8013359904289246
68.46848897932468;160392;0.802848756313324
68.89537117406833;161392;0.802804708480835
69.4691008438038;162736;0.801500141620636
69.89598303854746;163736;0.8021718859672546
70.46971270828294;165080;0.8047921657562256
70.8965949030266;166080;0.8030703663825989
71.47032457276207;167424;0.8046216368675232
71.89720676750572;168424;0.8024453520774841
72.4709364372412;169768;0.8062860369682312
72.89781863198486;170768;0.8044531345367432
73.47154830172033;172112;0.8041662573814392
73.89843049646399;173112;0.8068828582763672
74.47216016619947;174456;0.8067142963409424
74.89904236094313;175456;0.8055859804153442
75.4727720306786;176800;0.8068091869354248
75.89965422542225;177800;0.8073750138282776
76.47338389515774;179144;0.8098958730697632
76.9002660899014;180144;0.8091328740119934
77.47399575963686;181488;0.810295045375824
77.90087795438052;182488;0.8062968850135803
78.474607624116;183832;0.8093358874320984
78.90148981885966;184832;0.8073906898498535
79.47521948859513;186176;0.8101613521575928
79.90210168333878;187176;0.8089609742164612
80.47583135307427;188520;0.8103996515274048
80.90271354781792;189520;0.8066719174385071
81.4764432175534;190864;0.8122500777244568
81.90332541229705;191864;0.8104766011238098
82.47705508203254;193208;0.8125116229057312
82.90393727677619;194208;0.8103281855583191
83.47766694651166;195552;0.8120000958442688
83.90454914125532;196552;0.8111094236373901
84.47827881099079;197896;0.8142322301864624
84.90516100573446;198896;0.8135156631469727
85.47889067546993;200240;0.8135637640953064
85.90577287021358;201240;0.8144766092300415
86.47950253994905;202584;0.8162376880645752
86.90638473469272;203584;0.8143516182899475
87.48011440442819;204928;0.8168577551841736
87.90699659917185;205928;0.8160938024520874
88.48072626890732;207272;0.8183361291885376
88.90760846365099;208272;0.8190156817436218
89.48133813338646;209616;0.8201555609703064
89.90822032813011;210616;0.8200547099113464
90.48194999786558;211960;0.8217715620994568
90.90883219260925;212960;0.820539116859436
91.48256186234472;214304;0.8235658407211304
91.90944405708838;215304;0.8219218850135803
92.48317372682385;216648;0.8260865807533264
92.9100559215675;217648;0.8252266049385071
93.48378559130299;218992;0.826229989528656
93.91066778604664;219992;0.8266172409057617
94.48439745578212;221336;0.8290686011314392
94.91127965052577;222336;0.8281015753746033
95.48500932026126;223680;0.8307156562805176
95.91189151500491;224680;0.8307656645774841
96.48562118474038;226024;0.8312949538230896
96.91250337948404;227024;0.8299453258514404
97.48623304921952;228368;0.8354278802871704
97.91311524396318;229368;0.8317109942436218
98.48684491369865;230712;0.8365246057510376
98.9137271084423;231712;0.8350156545639038
99.48745677817779;233056;0.8384021520614624
99.91433897292144;234056;0.837515652179718
100.48806864265691;235400;0.838154137134552
100.91495083740057;236400;0.8387891054153442
101.48868050713605;237744;0.8406091332435608
101.91556270187971;238744;0.8398203253746033
102.48929237161518;240088;0.843569815158844
102.91617456635883;241088;0.8404922485351562
103.48990423609432;242432;0.8425757884979248
103.91678643083797;243432;0.841421902179718
104.49051610057344;244776;0.8450424075126648
104.9173982953171;245776;0.8449062705039978
105.49112796505258;247120;0.8455559015274048
105.91801015979624;248120;0.8456562757492065
106.49173982953171;249464;0.8461720943450928
106.91862202427536;250464;0.8458750247955322
107.49235169401085;251808;0.8494699001312256
107.9192338887545;252808;0.8482500314712524
108.49296355848998;254152;0.8485689163208008
108.91984575323363;255152;0.8503047227859497
109.4935754229691;256496;0.850303053855896
109.92045761771277;257496;0.8510313034057617
110.49418728744824;258840;0.8519654870033264
110.9210694821919;259840;0.851187527179718
111.49479915192737;261184;0.853380024433136
111.92168134667104;262184;0.8529297113418579
112.4954110164065;263528;0.854356586933136
112.92229321115016;264528;0.8523359894752502
113.49602288088563;265872;0.8559299111366272
113.9229050756293;266872;0.8546250462532043
114.49663474536477;268216;0.855790376663208
114.92351694010843;269216;0.8554062843322754
115.4972466098439;270560;0.8592626452445984
115.92412880458757;271560;0.8589062690734863
116.49785847432304;272904;0.8602139949798584
116.9247406690667;273904;0.8594062924385071
117.49847033880216;275248;0.8609870672225952
117.92535253354582;276248;0.8621094226837158
118.4990822032813;277592;0.8645000457763672
118.92596439802496;278592;0.8624297380447388
119.49969406776043;279936;0.8666120171546936
119.92657626250408;280936;0.8641093969345093
120.50030593223957;282280;0.8663078546524048
120.92718812698322;283280;0.8651562929153442
121.5009177967187;284624;0.8685205578804016
121.92779999146235;285624;0.8680156469345093
122.50152966119784;286968;0.8701074719429016
122.92841185594149;287968;0.8676875233650208
123.50214152567696;289312;0.8502488136291504
123.92902372042062;290312;0.84703129529953
124.5027533901561;291656;0.850578248500824
124.92963558489976;292656;0.8500078320503235
125.50336525463523;294000;0.851395845413208
125.93024744937888;295000;0.8515390753746033
126.50397711911437;296344;0.8529440760612488
126.93085931385802;297344;0.8514766097068787
127.5045889835935;298688;0.8552653193473816
127.93147117833715;299688;0.8532500267028809
128.50520084807263;301032;0.8556159734725952
128.9320830428163;302032;0.8537656664848328
129.50581271255177;303376;0.8574528694152832
129.93269490729543;304376;0.8551719188690186
130.50642457703088;305720;0.8574334979057312
130.93330677177454;306720;0.8576093912124634
131.50703644151002;308064;0.8595145344734192
131.93391863625368;309064;0.8586484789848328
132.50764830598916;310408;0.8593420386314392
132.93453050073282;311408;0.8585469126701355
133.50826017046828;312752;0.861636221408844
133.93514236521196;313752;0.8622344136238098
134.50887203494742;315096;0.8626554012298584
134.93575422969107;316096;0.8611406683921814
135.50948389942656;317440;0.8639730215072632
135.9363660941702;318440;0.8615469336509705
136.5100957639057;319784;0.8637850880622864
136.93697795864935;320784;0.8671406507492065
137.5107076283848;322128;0.8655308485031128
137.9375898231285;323128;0.8653984665870667
138.51131949286395;324472;0.866294264793396
138.9382016876076;325472;0.8678203821182251
139.5119313573431;326816;0.8706403374671936
139.93881355208674;327816;0.8690235018730164
140.51254322182223;329160;0.871504545211792
140.93942541656588;330160;0.8717734813690186
141.51315508630134;331504;0.8739497661590576
141.940037281045;332504;0.8707265853881836
142.51376695078048;333848;0.877139151096344
142.94064914552413;334848;0.8729297518730164
143.51437881525962;336192;0.8781370520591736
143.94126101000327;337192;0.8773437738418579
144.51499067973876;338536;0.8791852593421936
144.9418728744824;339536;0.879507839679718
145.51560254421787;340880;0.8815646767616272
145.94248473896153;341880;0.8823437690734863
146.516214408697;343224;0.8845233917236328
146.94309660344067;344224;0.8827109932899475
147.51682627317615;345568;0.8861123323440552
147.9437084679198;346568;0.8868046998977661
148.5174381376553;347912;0.8891698718070984
148.94432033239895;348912;0.8875234723091125
149.5180500021344;350256;0.8899972438812256
149.94493219687806;351256;0.8889063000679016
150.51866186661354;352600;0.891929030418396
150.9455440613572;353600;0.8915781378746033
151.51927373109268;354944;0.8941689729690552
151.94615592583634;355944;0.8938359618186951
152.51988559557182;357288;0.8975830078125
152.94676779031548;358288;0.8959922194480896
153.52049746005093;359632;0.8975791335105896
153.9473796547946;360632;0.8960156440734863
154.52110932453007;361976;0.8995109796524048
154.94799151927373;362976;0.900867223739624
155.5217211890092;364320;0.8997337818145752
155.94860338375287;365320;0.9010235071182251
156.52233305348835;366664;0.9031110405921936
156.949215248232;367664;0.9043594002723694
157.52294491796746;369008;0.9038841724395752
157.94982711271112;370008;0.9025156497955322
158.5235567824466;371352;0.9062286615371704
158.95043897719026;372352;0.9057812690734863
159.52416864692574;373696;0.9077478051185608
159.9510508416694;374696;0.9077265858650208
160.52478051140486;376040;0.9094917178153992
160.95166270614854;377040;0.9076015949249268
161.525392375884;378384;0.9105340838432312
161.95227457062765;379384;0.9098594188690186
162.52600424036314;380728;0.9121403694152832
162.9528864351068;381728;0.9122656583786011
163.52661610484228;383072;0.912969708442688
163.95349829958593;384072;0.9115312695503235
164.5272279693214;385416;0.9144771099090576
164.95411016406507;386416;0.9145547151565552
165.52783983380053;387760;0.9157405495643616
165.95472202854418;388760;0.9149219393730164
166.52845169827967;390104;0.916998028755188
166.95533389302332;391104;0.9144375324249268
167.5290635627588;392448;0.9183872938156128
167.95594575750246;393448;0.9172890782356262
168.52967542723792;394792;0.9178834557533264
168.95655762198157;395792;0.9175859689712524
169.53028729171706;397136;0.9200769066810608
169.9571694864607;398136;0.9187812805175781
170.5308991561962;399480;0.9220765829086304
170.95778135093985;400480;0.9194766283035278
171.53151102067534;401824;0.9202377200126648
171.958393215419;402824;0.921125054359436
172.53212288515445;404168;0.921251118183136
172.9590050798981;405168;0.9210469126701355
173.5327347496336;406512;0.9226365089416504
173.95961694437725;407512;0.9201406836509705
174.53334661411273;408856;0.9214487671852112
174.96022880885639;409856;0.9231719374656677
175.53395847859187;411200;0.9237467646598816
175.96084067333553;412200;0.92320317029953
176.53457034307098;413544;0.924302875995636
176.96145253781464;414544;0.9237656593322754
177.53518220755012;415888;0.9244036078453064
177.96206440229378;416888;0.9230859875679016
178.53579407202926;418232;0.9248842000961304
178.96267626677292;419232;0.925476610660553
179.5364059365084;420576;0.9256340265274048
179.96328813125206;421576;0.9261562824249268
180.5370178009875;422920;0.9266667366027832
180.96389999573117;423920;0.9256719350814819
181.53762966546665;425264;0.926699697971344
181.9645118602103;426264;0.925851583480835
182.5382415299458;427608;0.927567720413208
182.96512372468945;428608;0.9263750314712524
183.5388533944249;429952;0.9283486604690552
183.9657355891686;430952;0.9279844164848328
184.53946525890404;432296;0.9279668927192688
184.9663474536477;433296;0.927804708480835
185.54007712338318;434640;0.9298696517944336
185.96695931812684;435640;0.9278906583786011
186.54068898786232;436984;0.929391086101532
186.96757118260598;437984;0.928781270980835
187.54130085234144;439328;0.9302920699119568
187.96818304708512;440328;0.9299922585487366
188.54191271682058;441672;0.9302378296852112
188.96879491156423;442672;0.9307109713554382
189.54252458129972;444016;0.930927574634552
189.96940677604337;445016;0.9303125739097595
190.54313644577886;446360;0.9330803155899048
190.9700186405225;447360;0.930484414100647
191.54374831025797;448704;0.9336093068122864
191.97063050500162;449704;0.9323750734329224
192.5443601747371;451048;0.928156852722168
192.97124236948076;452048;0.9326016306877136
193.54497203921625;453392;0.9343417286872864
193.9718542339599;454392;0.9350312948226929
194.5455839036954;455736;0.936213493347168
194.97246609843904;456736;0.9337422251701355
195.5461957681745;458080;0.9342719912528992
195.97307796291815;459080;0.9334531426429749
196.54680763265364;460424;0.9354150891304016
196.9736898273973;461424;0.9349687695503235
197.54741949713278;462768;0.9354345202445984
197.97430169187643;463768;0.9362813234329224
198.54803136161192;465112;0.937364399433136
198.97491355635557;466112;0.9355000257492065
199.54864322609103;467456;0.9377208948135376
199.97552542083469;468456;0.9363047480583191
200.54925509057017;469800;0.9383138418197632
200.97613728531383;470800;0.9379922151565552
201.5498669550493;472144;0.9381782412528992
201.97674914979297;473144;0.9370781779289246
202.55047881952845;474488;0.9400421380996704
202.9773610142721;475488;0.9384453296661377
203.55109068400756;476832;0.9397244453430176
203.97797287875122;477832;0.9391797184944153
204.5517025484867;479176;0.9401662349700928
204.97858474323036;480176;0.9388203620910645
205.55231441296584;481520;0.9411079287528992
205.9791966077095;482520;0.9404219388961792
206.55292627744498;483864;0.9378545880317688
206.97980847218864;484864;0.9398593902587891
207.5535381419241;486208;0.9425843954086304
207.98042033666775;487208;0.9425547122955322
208.55415000640323;488552;0.9418112635612488
208.9810322011469;489552;0.9408906698226929
209.55476187088237;490896;0.942741334438324
209.98164406562603;491896;0.9409844279289246
210.55537373536148;493240;0.943301260471344
210.98225593010517;494240;0.9432734847068787
211.55598559984062;495584;0.9440453052520752
211.98286779458428;496584;0.9414843916893005
212.55659746431976;497928;0.9440298080444336
212.98347965906342;498928;0.9427812695503235
213.5572093287989;500272;0.9447932839393616
213.98409152354256;501272;0.9418125152587891
214.55782119327802;502616;0.9443688988685608
214.9847033880217;503616;0.9450312852859497
215.55843305775716;504960;0.9441925287246704
215.9853152525008;505960;0.9436094164848328
216.5590449222363;507304;0.9458163380622864
216.98592711697995;508304;0.9462422132492065
217.55965678671544;509648;0.9462677240371704
217.9865389814591;510648;0.9445391297340393
218.56026865119455;511992;0.9464867115020752
218.9871508459382;512992;0.9445547461509705
219.5608805156737;514336;0.9478430151939392
219.98776271041734;515336;0.9455781579017639
220.56149238015283;516680;0.9466843605041504
220.98837457489648;517680;0.9449610114097595
221.56210424463197;519024;0.9484630823135376
221.98898643937562;520024;0.9467890858650208
222.56271610911108;521368;0.9448028802871704
222.98959830385473;522368;0.9479609727859497
223.56332797359022;523712;0.9493117928504944
223.99021016833387;524712;0.9482812881469727
224.56393983806936;526056;0.9493078589439392
224.990822032813;527056;0.9492110013961792
225.5645517025485;528400;0.9500383734703064
225.99143389729215;529400;0.9496093988418579
226.5651635670276;530744;0.9492904543876648
226.99204576177127;531744;0.9491562843322754
227.56577543150675;533088;0.9495540261268616
227.9926576262504;534088;0.9500625729560852
228.5663872959859;535432;0.9499240517616272
228.99326949072955;536432;0.9503828287124634
229.56699916046503;537776;0.9509161114692688
229.99388135520869;538776;0.9501016139984131
230.56761102494414;540120;0.9513327479362488
230.9944932196878;541120;0.9498359560966492
231.56822288942328;542464;0.9510846734046936
231.99510508416694;543464;0.9503515958786011
232.56883475390242;544808;0.951788067817688
232.99571694864608;545808;0.9497734904289246
233.56944661838153;547152;0.9525495171546936
233.99632881312522;548152;0.9520469307899475
234.57005848286067;549496;0.9525302052497864
234.99694067760433;550496;0.950992226600647
235.5706703473398;551840;0.9531269073486328
235.99755254208347;552840;0.951843798160553
236.57128221181895;554184;0.9542333483695984
236.9981644065626;555184;0.9519063234329224
237.57189407629807;556528;0.954157829284668
237.99877627104175;557528;0.9515078663825989
238.5725059407772;558872;0.9543399214744568
238.99938813552086;559872;0.9525859951972961
239.57311780525635;561216;0.953799307346344
240.0;562216;0.9536641240119934


==> events.out.tfevents.1563454757.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1244526281952858
1.00418410041841;2344;0.2064092457294464
2.00836820083682;4688;0.29438695311546326
3.01255230125523;7032;0.35743433237075806
4.01673640167364;9376;0.43929141759872437
5.02092050209205;11720;0.509255588054657
6.02510460251046;14064;0.5688197016716003
7.02928870292887;16408;0.6131568551063538
8.03347280334728;18752;0.639181911945343
9.03765690376569;21096;0.6482882499694824
10.0418410041841;23440;0.6585389971733093
11.04602510460251;25784;0.6662022471427917
12.05020920502092;28128;0.6644108295440674
13.05439330543933;30472;0.6680433750152588
14.05857740585774;32816;0.6680433750152588
15.06276150627615;35160;0.6721735596656799
16.06694560669456;37504;0.6737161874771118
17.07112970711297;39848;0.6798368096351624
18.07531380753138;42192;0.680832028388977
19.07949790794979;44536;0.6825239062309265
20.0836820083682;46880;0.6855095624923706
21.08786610878661;49224;0.6882464289665222
22.09205020920502;51568;0.690386176109314
23.09623430962343;53912;0.6846138834953308
24.10041841004184;56256;0.689142107963562
25.10460251046025;58600;0.694814920425415
26.10878661087866;60944;0.693869411945343
27.11297071129707;63288;0.6911823153495789
28.11715481171548;65632;0.6920780539512634
29.12133891213389;67976;0.6954618096351624
30.1255230125523;70320;0.6921278238296509
31.12970711297071;72664;0.6962579488754272
32.13389121338912;75008;0.7024283409118652
33.13807531380753;77352;0.7081508636474609
34.14225941422594;79696;0.7096934914588928
35.14644351464435;82040;0.7202926278114319
36.15062761506276;84384;0.7275079488754272
37.15481171548117;86728;0.7431827187538147
38.15899581589958;89072;0.7469645738601685
39.16317991631799;91416;0.7497512102127075
40.1673640167364;93760;0.7477607727050781
41.17154811715481;96104;0.7550756335258484
42.17573221757322;98448;0.7549263834953308
43.17991631799163;100792;0.7603005766868591
44.18410041841004;103136;0.7611464858055115
45.18828451882845;105480;0.762340784072876
46.19246861924686;107824;0.7651771903038025
47.19665271966527;110168;0.7612957954406738
48.20083682008368;112512;0.7689092755317688
49.20502092050209;114856;0.7672173976898193
50.2092050209205;117200;0.7706011533737183
51.21338912133891;119544;0.7730891704559326
52.21757322175732;121888;0.7720441818237305
53.22175732217573;124232;0.7762241363525391
54.22594142259414;126576;0.7757762670516968
55.23012552301255;128920;0.7801055312156677
56.23430962343096;131264;0.779806911945343
57.23849372384937;133608;0.7842854261398315
58.24267782426778;135952;0.7819466590881348
59.24686192468619;138296;0.7870222926139832
60.2510460251046;140640;0.7863754034042358
61.25523012552301;142984;0.7912520170211792
62.25941422594142;145328;0.7883658409118652
63.26359832635983;147672;0.7869227528572083
64.26778242677824;150016;0.7908539175987244
65.27196652719665;152360;0.7923467755317688
66.27615062761507;154704;0.7951333522796631
67.28033472803347;157048;0.7948845624923706
68.28451882845188;159392;0.7970740795135498
69.2887029288703;161736;0.7976711988449097
70.2928870292887;164080;0.7977707386016846
71.2970711297071;166424;0.7969745397567749
72.30125523012552;168768;0.7976711988449097
73.30543933054393;171112;0.8022989630699158
74.30962343096235;173456;0.7983678579330444
75.31380753138075;175800;0.7989152073860168
76.31799163179916;178144;0.8002089858055115
77.32217573221757;180488;0.803244411945343
78.32635983263599;182832;0.802547812461853
79.33054393305439;185176;0.8023985028266907
80.3347280334728;187520;0.802547812461853
81.33891213389121;189864;0.8035927414894104
82.34309623430963;192208;0.8012539744377136
83.34728033472804;194552;0.8053841590881348
84.35146443514644;196896;0.8036425113677979
85.35564853556485;199240;0.8071258068084717
86.35983263598327;201584;0.8065286874771118
87.36401673640168;203928;0.8065286874771118
88.36820083682008;206272;0.809414803981781
89.3723849372385;208616;0.8109076619148254
90.3765690376569;210960;0.8133957386016846
91.38075313807532;213304;0.8119028806686401
92.38493723849372;215648;0.8168292045593262
93.38912133891213;217992;0.8163316249847412
94.39330543933055;220336;0.8164311647415161
95.39748953974896;222680;0.820113480091095
96.40167364016736;225024;0.8224522471427917
97.40585774058577;227368;0.829269528388977
98.41004184100419;229712;0.8245919942855835
99.4142259414226;232056;0.8278762102127075
100.418410041841;234400;0.8308120965957642
101.42259414225941;236744;0.8316580653190613
102.42677824267783;239088;0.834096372127533
103.43096234309624;241432;0.8329020738601685
104.43514644351464;243776;0.8335489630699158
105.43933054393305;246120;0.8351413607597351
106.44351464435147;248464;0.8376293778419495
107.44769874476988;250808;0.8384255766868591
108.45188284518828;253152;0.8367834687232971
109.4560669456067;255496;0.8398188948631287
110.4602510460251;257840;0.8423566818237305
111.46443514644352;260184;0.8430533409118652
112.46861924686192;262528;0.8452428579330444
113.47280334728033;264872;0.8455414175987244
114.47698744769875;267216;0.849721372127533
115.48117154811716;269560;0.8506668210029602
116.48535564853556;271904;0.8496716022491455
117.48953974895397;274248;0.8553941249847412
118.49372384937239;276592;0.8562400341033936
119.4979079497908;278936;0.8580812215805054
120.5020920502092;281280;0.8587778806686401
121.50627615062761;283624;0.8601214289665222
122.51046025104603;285968;0.8606687784194946
123.51464435146444;288312;0.8337480425834656
124.51882845188284;290656;0.8467356562614441
125.52301255230125;293000;0.8544984459877014
126.52719665271967;295344;0.8509653806686401
127.53138075313808;297688;0.8533041477203369
128.53556485355648;300032;0.8427050113677979
129.5397489539749;302376;0.8575835824012756
130.5439330543933;304720;0.8521596193313599
131.5481171548117;307064;0.857235312461853
132.55230125523013;309408;0.8474820852279663
133.55648535564853;311752;0.8592755198478699
134.56066945606693;314096;0.861962616443634
135.56485355648536;316440;0.8623109459877014
136.56903765690376;318784;0.8643511533737183
137.5732217573222;321128;0.8481787443161011
138.5774058577406;323472;0.8554936647415161
139.581589958159;325816;0.8644008636474609
140.5857740585774;328160;0.864102303981781
141.5899581589958;330504;0.8730593323707581
142.5941422594142;332848;0.870272696018219
143.59832635983264;335192;0.8673368096351624
144.60251046025104;337536;0.8632066249847412
145.60669456066947;339880;0.8703224658966064
146.61087866108787;342224;0.8679836988449097
147.61506276150627;344568;0.885897696018219
148.6192468619247;346912;0.8888833522796631
149.6234309623431;349256;0.8905255198478699
150.6276150627615;351600;0.890625
151.63179916317992;353944;0.8936604261398315
152.63598326359832;356288;0.8945561647415161
153.64016736401675;358632;0.883957028388977
154.64435146443515;360976;0.8834096193313599
155.64853556485355;363320;0.8956508636474609
156.65271966527197;365664;0.8905255198478699
157.65690376569037;368008;0.9016720056533813
158.66108786610877;370352;0.8954020738601685
159.6652719665272;372696;0.9064490795135498
160.6694560669456;375040;0.8922173976898193
161.67364016736403;377384;0.9081409573554993
162.67782426778243;379728;0.9106787443161011
163.68200836820083;382072;0.9131668210029602
164.68619246861925;384416;0.9123706221580505
165.69037656903765;386760;0.9141620397567749
166.69456066945608;389104;0.9004777073860168
167.69874476987448;391448;0.9169984459877014
168.70292887029288;393792;0.9178941249847412
169.7071129707113;396136;0.9082404375076294
170.7112970711297;398480;0.9195860028266907
171.7154811715481;400824;0.9178941249847412
172.71966527196653;403168;0.9206807613372803
173.72384937238493;405512;0.9211783409118652
174.72803347280336;407856;0.923019528388977
175.73221757322176;410200;0.9212281107902527
176.73640167364016;412544;0.9145601391792297
177.7405857740586;414888;0.9117237329483032
178.744769874477;417232;0.9219745397567749
179.7489539748954;419576;0.9232683181762695
180.7531380753138;421920;0.9217257499694824
181.7573221757322;424264;0.9232185482978821
182.76150627615064;426608;0.9239152073860168
183.76569037656904;428952;0.9213276505470276
184.76987447698744;431296;0.9125697016716003
185.77405857740587;433640;0.9172970056533813
186.77824267782427;435984;0.9263535141944885
187.78242677824267;438328;0.921875
188.7866108786611;440672;0.9169984459877014
189.7907949790795;443016;0.9222233295440674
190.79497907949792;445360;0.9275975227355957
191.79916317991632;447704;0.9148089289665222
192.80334728033472;450048;0.9262539744377136
193.80753138075315;452392;0.9305832386016846
194.81171548117155;454736;0.9312798976898193
195.81589958158995;457080;0.9297870397567749
196.82008368200837;459424;0.9203822016716003
197.82426778242677;461768;0.936056911945343
198.8284518828452;464112;0.9238654375076294
199.8326359832636;466456;0.9329220056533813
200.836820083682;468800;0.9242137670516968
201.84100418410043;471144;0.9254578351974487
202.84518828451883;473488;0.9354597926139832
203.84937238493723;475832;0.937002420425415
204.85355648535565;478176;0.9355095624923706
205.85774058577405;480520;0.9283937215805054
206.86192468619248;482864;0.926403284072876
207.86610878661088;485208;0.9379478693008423
208.87029288702928;487552;0.935360312461853
209.8744769874477;489896;0.9398387670516968
210.8786610878661;492240;0.9414311647415161
211.8828451882845;494584;0.939142107963562
212.88702928870293;496928;0.939142107963562
213.89121338912133;499272;0.9359076619148254
214.89539748953976;501616;0.943172812461853
215.89958158995816;503960;0.932573676109314
216.90376569037656;506304;0.9354597926139832
217.907949790795;508648;0.942227303981781
218.9121338912134;510992;0.9370521903038025
219.9163179916318;513336;0.9332205653190613
220.9205020920502;515680;0.9424263834953308
221.9246861924686;518024;0.9381468892097473
222.92887029288704;520368;0.9429239630699158
223.93305439330544;522712;0.9357086420059204
224.93723849372384;525056;0.9376493096351624
225.94142259414227;527400;0.9418789744377136
226.94560669456067;529744;0.9366043210029602
227.94979079497907;532088;0.9475517868995667
228.9539748953975;534432;0.9453125
229.9581589958159;536776;0.9480493664741516
230.96234309623432;539120;0.9402866363525391
231.96652719665272;541464;0.9399383068084717
232.97071129707112;543808;0.9393909573554993
233.97489539748955;546152;0.9470043778419495
234.97907949790795;548496;0.9400378465652466
235.98326359832635;550840;0.9412818551063538
236.98744769874477;553184;0.9404856562614441
237.99163179916317;555528;0.953125
238.9958158995816;557872;0.9491441249847412
240.0;560216;0.9410828351974487


==> events.out.tfevents.1565626674.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.13232813775539398
0.8537643894873145;2000;0.15364062786102295
1.4274940592227898;3344;0.1861959844827652
1.854376253966447;4344;0.2032421976327896
2.4281059237019225;5688;0.2072637677192688
2.8549881184455796;6688;0.2137109488248825
3.428717788181055;8032;0.2277754694223404
3.855599982924712;9032;0.2747109532356262
4.429329652660187;10376;0.3068983256816864
4.856211847403845;11376;0.33646875619888306
5.42994151713932;12720;0.3568095862865448
5.856823711882978;13720;0.3763672113418579
6.430553381618453;15064;0.3952133059501648
6.85743557636211;16064;0.40785157680511475
7.431165246097585;17408;0.422202467918396
7.858047440841243;18408;0.4476250112056732
8.431777110576718;19752;0.4766206443309784
8.858659305320375;20752;0.5015156269073486
9.43238897505585;22096;0.5406320095062256
9.859271169799507;23096;0.5698828101158142
10.433000839534984;24440;0.5998011827468872
10.85988303427864;25440;0.6165781617164612
11.433612704014116;26784;0.6265055537223816
11.860494898757773;27784;0.6382265686988831
12.434224568493248;29128;0.6438415050506592
12.861106763236906;30128;0.6452656388282776
13.43483643297238;31472;0.653897762298584
13.861718627716037;32472;0.6558828353881836
14.435448297451513;33816;0.65712970495224
14.86233049219517;34816;0.6602109670639038
15.436060161930646;36160;0.6637369990348816
15.862942356674303;37160;0.6643437743186951
16.436672026409777;38504;0.6677033305168152
16.863554221153436;39504;0.6681796908378601
17.43728389088891;40848;0.6697494387626648
17.86416608563257;41848;0.6690547466278076
18.437895755368043;43192;0.6726151704788208
18.8647779501117;44192;0.6746640801429749
19.438507619847176;45536;0.6768430471420288
19.865389814590834;46536;0.676632821559906
20.43911948432631;47880;0.6797088384628296
20.866001679069967;48880;0.6806562542915344
21.43973134880544;50224;0.6869652271270752
21.8666135435491;51224;0.6853281855583191
22.440343213284574;52568;0.6883952021598816
22.867225408028233;53568;0.686273455619812
23.440955077763707;54912;0.690274715423584
23.867837272507362;55912;0.6882500052452087
24.44156694224284;57256;0.6902979612350464
24.868449136986495;58256;0.6899531483650208
25.442178806721973;59600;0.6927470564842224
25.869061001465628;60600;0.6932421922683716
26.442790671201106;61944;0.6945394277572632
26.86967286594476;62944;0.6915547251701355
27.443402535680235;64288;0.696333646774292
27.870284730423894;65288;0.6922343969345093
28.444014400159368;66632;0.6953551769256592
28.870896594903027;67632;0.6928125619888306
29.4446262646385;68976;0.696236789226532
29.87150845938216;69976;0.6959531307220459
30.445238129117634;71320;0.6962193250656128
30.872120323861292;72320;0.6983750462532043
31.445849993596767;73664;0.701299786567688
31.872732188340425;74664;0.7009688019752502
32.4464618580759;76008;0.6999782919883728
32.873344052819554;77008;0.7040078639984131
33.44707372255503;78352;0.7070642113685608
33.87395591729869;79352;0.7151094079017639
34.447685587034165;80696;0.7214587926864624
34.87456778177782;81696;0.7236250638961792
35.4482974515133;83040;0.7275797724723816
35.87517964625695;84040;0.7320859432220459
36.44890931599243;85384;0.7378414273262024
36.875791510736086;86384;0.7411797046661377
37.449521180471564;87728;0.7478822469711304
37.87640337521522;88728;0.7502188086509705
38.4501330449507;90072;0.7505832314491272
38.87701523969435;91072;0.7510859966278076
39.45074490942983;92416;0.7537512183189392
39.877627104173484;93416;0.753125011920929
40.45135677390896;94760;0.756950318813324
40.87823896865262;95760;0.7562500238418579
41.451968638388095;97104;0.7579907774925232
41.87885083313175;98104;0.760437548160553
42.45258050286723;99448;0.7575374245643616
42.87946269761088;100448;0.7598515748977661
43.45319236734636;101792;0.7599167823791504
43.880074562090016;102792;0.7604219317436218
44.453804231825494;104136;0.760517418384552
44.88068642656915;105136;0.7601406574249268
45.45441609630463;106480;0.7610832452774048
45.88129829104828;107480;0.7616719007492065
46.45502796078375;108824;0.7627476453781128
46.881910155527414;109824;0.7648125290870667
47.455639825262885;111168;0.7655843496322632
47.88252202000655;112168;0.7662031650543213
48.45625168974202;113512;0.76738440990448
48.88313388448568;114512;0.7679921984672546
49.45686355422115;115856;0.771959125995636
49.88374574896481;116856;0.7695235013961792
50.457475418700284;118200;0.773334801197052
50.884357613443946;119200;0.7727813124656677
51.45808728317942;120544;0.7752279043197632
51.88496947792308;121544;0.7746875286102295
52.45869914765855;122888;0.7776092290878296
52.88558134240221;123888;0.775085985660553
53.45931101213768;125232;0.7784695625305176
53.886193206881345;126232;0.779046893119812
54.459922876616815;127576;0.7802773714065552
54.88680507136047;128576;0.7816406488418579
55.46053474109595;129920;0.781050443649292
55.8874169358396;130920;0.7796172499656677
56.46114660557508;132264;0.7828195095062256
56.888028800318736;133264;0.783148467540741
57.461758470054214;134608;0.7849469780921936
57.88864066479787;135608;0.7843203544616699
58.46237033453335;136952;0.7869815230369568
58.889252529277;137952;0.7868515849113464
59.46298219901248;139296;0.7902851104736328
59.889864393756135;140296;0.7887344360351562
60.46359406349161;141640;0.791831374168396
60.89047625823527;142640;0.7888984680175781
61.464205927970745;143984;0.793443500995636
61.8910881227144;144984;0.7952344417572021
62.46481779244988;146328;0.7941352725028992
62.89169998719353;147328;0.7943281531333923
63.46542965692901;148672;0.7986905574798584
63.892311851672666;149672;0.797726571559906
64.46604152140814;151016;0.7984735369682312
64.8929237161518;152016;0.7966641187667847
65.46665338588727;153360;0.798872709274292
65.89353558063094;154360;0.797953188419342
66.46726525036641;155704;0.8017229437828064
66.89414744511006;156704;0.7987500429153442
67.46787711484554;158048;0.8018817901611328
67.89475930958919;159048;0.8007031679153442
68.46848897932468;160392;0.804340660572052
68.89537117406833;161392;0.8041172027587891
69.4691008438038;162736;0.8035151958465576
69.89598303854746;163736;0.8031172156333923
70.46971270828294;165080;0.8066038489341736
70.8965949030266;166080;0.8044062852859497
71.47032457276207;167424;0.80559241771698
71.89720676750572;168424;0.8040547370910645
72.4709364372412;169768;0.8091285228729248
72.89781863198486;170768;0.8055781722068787
73.47154830172033;172112;0.8082023859024048
73.89843049646399;173112;0.808539092540741
74.47216016619947;174456;0.8095916509628296
74.89904236094313;175456;0.8094062805175781
75.4727720306786;176800;0.8127829432487488
75.89965422542225;177800;0.8136875629425049
76.47338389515774;179144;0.8182373046875
76.9002660899014;180144;0.8183906674385071
77.47399575963686;181488;0.823139488697052
77.90087795438052;182488;0.8241328597068787
78.474607624116;183832;0.8293496370315552
78.90148981885966;184832;0.8300312757492065
79.47521948859513;186176;0.8344417214393616
79.90210168333878;187176;0.8348360061645508
80.47583135307427;188520;0.8389718532562256
80.90271354781792;189520;0.8355937600135803
81.4764432175534;190864;0.8405258059501648
81.90332541229705;191864;0.8398516178131104
82.47705508203254;193208;0.843583345413208
82.90393727677619;194208;0.8423125147819519
83.47766694651166;195552;0.8440968990325928
83.90454914125532;196552;0.8436719179153442
84.47827881099079;197896;0.8468734622001648
84.90516100573446;198896;0.848453164100647
85.47889067546993;200240;0.8481658697128296
85.90577287021358;201240;0.8494765758514404
86.47950253994905;202584;0.8493691682815552
86.90638473469272;203584;0.8498672246932983
87.48011440442819;204928;0.8531959056854248
87.90699659917185;205928;0.8525781631469727
88.48072626890732;207272;0.8539865016937256
88.90760846365099;208272;0.8536797165870667
89.48133813338646;209616;0.8562302589416504
89.90822032813011;210616;0.8547344207763672
90.48194999786558;211960;0.8563697338104248
90.90883219260925;212960;0.8567578792572021
91.48256186234472;214304;0.8590068817138672
91.90944405708838;215304;0.8568125367164612
92.48317372682385;216648;0.859316885471344
92.9100559215675;217648;0.8574141263961792
93.48378559130299;218992;0.8607022762298584
93.91066778604664;219992;0.859195351600647
94.48439745578212;221336;0.8611770272254944
94.91127965052577;222336;0.8598594069480896
95.48500932026126;223680;0.8621612787246704
95.91189151500491;224680;0.8616172075271606
96.48562118474038;226024;0.861758291721344
96.91250337948404;227024;0.8597891330718994
97.48623304921952;228368;0.862870454788208
97.91311524396318;229368;0.8611016273498535
98.48684491369865;230712;0.8645232915878296
98.9137271084423;231712;0.8626953363418579
99.48745677817779;233056;0.8644670844078064
99.91433897292144;234056;0.8644375205039978
100.48806864265691;235400;0.8648372292518616
100.91495083740057;236400;0.8644688129425049
101.48868050713605;237744;0.8667069673538208
101.91556270187971;238744;0.8663437962532043
102.48929237161518;240088;0.8689042329788208
102.91617456635883;241088;0.8659141063690186
103.48990423609432;242432;0.868291974067688
103.91678643083797;243432;0.8677656650543213
104.49051610057344;244776;0.869737446308136
104.9173982953171;245776;0.8693594336509705
105.49112796505258;247120;0.8709678053855896
105.91801015979624;248120;0.8697578310966492
106.49173982953171;249464;0.87260901927948
106.91862202427536;250464;0.869687557220459
107.49235169401085;251808;0.8726922869682312
107.9192338887545;252808;0.8711718916893005
108.49296355848998;254152;0.8719211220741272
108.91984575323363;255152;0.870718777179718
109.4935754229691;256496;0.8743005394935608
109.92045761771277;257496;0.8721172213554382
110.49418728744824;258840;0.8730759620666504
110.9210694821919;259840;0.8735312819480896
111.49479915192737;261184;0.8751472234725952
111.92168134667104;262184;0.8743281960487366
112.4954110164065;263528;0.8760482668876648
112.92229321115016;264528;0.8733125329017639
113.49602288088563;265872;0.8751123547554016
113.9229050756293;266872;0.8735000491142273
114.49663474536477;268216;0.878108024597168
114.92351694010843;269216;0.8748828768730164
115.4972466098439;270560;0.8783268928527832
115.92412880458757;271560;0.8775860071182251
116.49785847432304;272904;0.8789275884628296
116.9247406690667;273904;0.8763828277587891
117.49847033880216;275248;0.878007173538208
117.92535253354582;276248;0.879632830619812
118.4990822032813;277592;0.8791620135307312
118.92596439802496;278592;0.8775234818458557
119.49969406776043;279936;0.879902184009552
119.92657626250408;280936;0.878351628780365
120.50030593223957;282280;0.8798576593399048
120.92718812698322;283280;0.8790781497955322
121.5009177967187;284624;0.8802781105041504
121.92779999146235;285624;0.8797813057899475
122.50152966119784;286968;0.8821517825126648
122.92841185594149;287968;0.8802031874656677
123.50214152567696;289312;0.8815007209777832
123.92902372042062;290312;0.8799062967300415
124.5027533901561;291656;0.8818572759628296
124.92963558489976;292656;0.8812735080718994
125.50336525463523;294000;0.8824424147605896
125.93024744937888;295000;0.881406307220459
126.50397711911437;296344;0.8823823928833008
126.93085931385802;297344;0.8826250433921814
127.5045889835935;298688;0.8844033479690552
127.93147117833715;299688;0.8828672170639038
128.50520084807263;301032;0.883994460105896
128.9320830428163;302032;0.8808125257492065
129.50581271255177;303376;0.8833047151565552
129.93269490729543;304376;0.8833828568458557
130.50642457703088;305720;0.8840758204460144
130.93330677177454;306720;0.882257878780365
131.50703644151002;308064;0.8840932846069336
131.93391863625368;309064;0.8832812905311584
132.50764830598916;310408;0.8864688277244568
132.93453050073282;311408;0.8834218978881836
133.50826017046828;312752;0.8848819136619568
133.93514236521196;313752;0.885437548160553
134.50887203494742;315096;0.8854011297225952
134.93575422969107;316096;0.8846172094345093
135.50948389942656;317440;0.88579261302948
135.9363660941702;318440;0.8840234875679016
136.5100957639057;319784;0.8857693672180176
136.93697795864935;320784;0.8835781812667847
137.5107076283848;322128;0.8846338391304016
137.9375898231285;323128;0.8848437666893005
138.51131949286395;324472;0.8852441906929016
138.9382016876076;325472;0.8847891092300415
139.5119313573431;326816;0.8869144916534424
139.93881355208674;327816;0.8843203783035278
140.51254322182223;329160;0.8867226839065552
140.93942541656588;330160;0.8854687809944153
141.51315508630134;331504;0.8874414563179016
141.940037281045;332504;0.8850703835487366
142.51376695078048;333848;0.887141227722168
142.94064914552413;334848;0.8861172199249268
143.51437881525962;336192;0.8866122364997864
143.94126101000327;337192;0.8869062662124634
144.51499067973876;338536;0.8882940411567688
144.9418728744824;339536;0.8877422213554382
145.51560254421787;340880;0.8880615234375
145.94248473896153;341880;0.8867110013961792
146.516214408697;343224;0.8894198536872864
146.94309660344067;344224;0.8874140977859497
147.51682627317615;345568;0.8876604437828064
147.9437084679198;346568;0.8887109756469727
148.5174381376553;347912;0.889474093914032
148.94432033239895;348912;0.8870156407356262
149.5180500021344;350256;0.8895379900932312
149.94493219687806;351256;0.8872422575950623
150.51866186661354;352600;0.8887532949447632
150.9455440613572;353600;0.8878281712532043
151.51927373109268;354944;0.8896968364715576
151.94615592583634;355944;0.8878515958786011
152.51988559557182;357288;0.8896000385284424
152.94676779031548;358288;0.889093816280365
153.52049746005093;359632;0.8890962600708008
153.9473796547946;360632;0.8871015906333923
154.52110932453007;361976;0.891047477722168
154.94799151927373;362976;0.8880078792572021
155.5217211890092;364320;0.890070915222168
155.94860338375287;365320;0.8875234723091125
156.52233305348835;366664;0.8888327479362488
156.949215248232;367664;0.8880703449249268
157.52294491796746;369008;0.890760600566864
157.94982711271112;370008;0.8877812623977661
158.5235567824466;371352;0.8902994990348816
158.95043897719026;372352;0.8883047103881836
159.52416864692574;373696;0.8898828625679016
159.9510508416694;374696;0.8893594145774841
160.52478051140486;376040;0.8901774287223816
160.95166270614854;377040;0.889343798160553
161.525392375884;378384;0.890373170375824
161.95227457062765;379384;0.890125036239624
162.52600424036314;380728;0.890925407409668
162.9528864351068;381728;0.8889766335487366
163.52661610484228;383072;0.8898577094078064
163.95349829958593;384072;0.8898828625679016
164.5272279693214;385416;0.8914834260940552
164.95411016406507;386416;0.890851616859436
165.52783983380053;387760;0.8897686004638672
165.95472202854418;388760;0.8898203372955322
166.52845169827967;390104;0.891806960105896
166.95533389302332;391104;0.8890156745910645
167.5290635627588;392448;0.8914794921875
167.95594575750246;393448;0.8900390863418579
168.52967542723792;394792;0.8917643427848816
168.95655762198157;395792;0.8895156383514404
169.53028729171706;397136;0.8906501531600952
169.9571694864607;398136;0.8901797533035278
170.5308991561962;399480;0.8920026421546936
170.95778135093985;400480;0.8898125290870667
171.53151102067534;401824;0.8919561505317688
171.958393215419;402824;0.8915234804153442
172.53212288515445;404168;0.892045259475708
172.9590050798981;405168;0.8905391097068787
173.5327347496336;406512;0.8931031823158264
173.95961694437725;407512;0.8898516297340393
174.53334661411273;408856;0.8915453553199768
174.96022880885639;409856;0.8911328315734863
175.53395847859187;411200;0.8918864130973816
175.96084067333553;412200;0.8916797041893005
176.53457034307098;413544;0.8917449712753296
176.96145253781464;414544;0.8912343978881836
177.53518220755012;415888;0.8914543390274048
177.96206440229378;416888;0.8908203840255737
178.53579407202926;418232;0.8911675214767456
178.96267626677292;419232;0.8910937905311584
179.5364059365084;420576;0.8924463391304016
179.96328813125206;421576;0.8907110095024109
180.5370178009875;422920;0.893180787563324
180.96389999573117;423920;0.8918828368186951
181.53762966546665;425264;0.8924521803855896
181.9645118602103;426264;0.8906484842300415
182.5382415299458;427608;0.892808735370636
182.96512372468945;428608;0.8924610018730164
183.5388533944249;429952;0.8933570384979248
183.9657355891686;430952;0.8925781846046448
184.53946525890404;432296;0.8930703401565552
184.9663474536477;433296;0.8915938138961792
185.54007712338318;434640;0.8937058448791504
185.96695931812684;435640;0.8915625214576721
186.54068898786232;436984;0.893021821975708
186.96757118260598;437984;0.8916640877723694
187.54130085234144;439328;0.8942329287528992
187.96818304708512;440328;0.8922578692436218
188.54191271682058;441672;0.8931206464767456
188.96879491156423;442672;0.8929765820503235
189.54252458129972;444016;0.894401490688324
189.96940677604337;445016;0.8918594121932983
190.54313644577886;446360;0.8934074640274048
190.9700186405225;447360;0.8925625681877136
191.54374831025797;448704;0.895089328289032
191.97063050500162;449704;0.8929531574249268
192.5443601747371;451048;0.8936147689819336
192.97124236948076;452048;0.8915390968322754
193.54497203921625;453392;0.8942406177520752
193.9718542339599;454392;0.8940078616142273
194.5455839036954;455736;0.8954070806503296
194.97246609843904;456736;0.895203173160553
195.5461957681745;458080;0.8930160403251648
195.97307796291815;459080;0.8944219350814819
196.54680763265364;460424;0.8944305181503296
196.9736898273973;461424;0.8911875486373901
197.54741949713278;462768;0.8946378231048584
197.97430169187643;463768;0.8946719169616699
198.54803136161192;465112;0.8939635157585144
198.97491355635557;466112;0.8937969207763672
199.54864322609103;467456;0.8940081000328064
199.97552542083469;468456;0.8930156826972961
200.54925509057017;469800;0.8943936824798584
200.97613728531383;470800;0.8944219350814819
201.5498669550493;472144;0.8944963812828064
201.97674914979297;473144;0.8949140906333923
202.55047881952845;474488;0.8957868218421936
202.9773610142721;475488;0.8936641216278076
203.55109068400756;476832;0.8946881890296936
203.97797287875122;477832;0.8936641216278076
204.5517025484867;479176;0.8960930109024048
204.97858474323036;480176;0.8937578797340393
205.55231441296584;481520;0.895211398601532
205.9791966077095;482520;0.8945235013961792
206.55292627744498;483864;0.895693838596344
206.97980847218864;484864;0.8929531574249268
207.5535381419241;486208;0.8960000276565552
207.98042033666775;487208;0.8951797485351562
208.55415000640323;488552;0.896612286567688
208.9810322011469;489552;0.8961328268051147
209.55476187088237;490896;0.8971431255340576
209.98164406562603;491896;0.8960000276565552
210.55537373536148;493240;0.8958372473716736
210.98225593010517;494240;0.8952265977859497
211.55598559984062;495584;0.8966801166534424
211.98286779458428;496584;0.8953593969345093
212.55659746431976;497928;0.8965967297554016
212.98347965906342;498928;0.8958672285079956
213.5572093287989;500272;0.8965967297554016
213.98409152354256;501272;0.895132839679718
214.55782119327802;502616;0.8976043462753296
214.9847033880217;503616;0.895984411239624
215.55843305775716;504960;0.8962674140930176
215.9853152525008;505960;0.8973828554153442
216.5590449222363;507304;0.897139310836792
216.98592711697995;508304;0.89683598279953
217.55965678671544;509648;0.8985247015953064
217.9865389814591;510648;0.8960234522819519
218.56026865119455;511992;0.8972439765930176
218.9871508459382;512992;0.8951250314712524
219.5608805156737;514336;0.89726722240448
219.98776271041734;515336;0.8957890868186951
220.56149238015283;516680;0.8980790376663208
220.98837457489648;517680;0.8970625400543213
221.56210424463197;519024;0.8964534401893616
221.98898643937562;520024;0.8959219455718994
222.56271610911108;521368;0.8991950750350952
222.98959830385473;522368;0.8958750367164612
223.56332797359022;523712;0.898270845413208
223.99021016833387;524712;0.8974218964576721
224.56393983806936;526056;0.8990866541862488
224.990822032813;527056;0.8963437676429749
225.5645517025485;528400;0.8978659510612488
225.99143389729215;529400;0.8964062929153442
226.5651635670276;530744;0.8982728719711304
226.99204576177127;531744;0.8972969055175781
227.56577543150675;533088;0.8972323536872864
227.9926576262504;534088;0.8978359699249268
228.5663872959859;535432;0.8980461359024048
228.99326949072955;536432;0.8972266316413879
229.56699916046503;537776;0.8987630605697632
229.99388135520869;538776;0.8960156440734863
230.56761102494414;540120;0.8995633125305176
230.9944932196878;541120;0.8980000615119934
231.56822288942328;542464;0.8980171084403992
231.99510508416694;543464;0.8981797099113464
232.56883475390242;544808;0.8979763984680176
232.99571694864608;545808;0.8974375128746033
233.56944661838153;547152;0.897358238697052
233.99632881312522;548152;0.8988125324249268
234.57005848286067;549496;0.8990148901939392
234.99694067760433;550496;0.8982890844345093
235.5706703473398;551840;0.90092933177948
235.99755254208347;552840;0.89781254529953
236.57128221181895;554184;0.8990304470062256
236.9981644065626;555184;0.8964375257492065
237.57189407629807;556528;0.9004390239715576
237.99877627104175;557528;0.898507833480835
238.5725059407772;558872;0.8997124433517456
238.99938813552086;559872;0.8956406712532043
239.57311780525635;561216;0.8985673189163208
240.0;562216;0.8995625376701355


==> events.out.tfevents.1565626674.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1244526281952858
1.00418410041841;2344;0.18212579190731049
2.00836820083682;4688;0.20645900070667267
3.01255230125523;7032;0.21641123294830322
4.01673640167364;9376;0.2867735028266907
5.02092050209205;11720;0.3465863764286041
6.02510460251046;14064;0.3901771605014801
7.02928870292887;16408;0.4141620397567749
8.03347280334728;18752;0.4667595624923706
9.03765690376569;21096;0.5320461988449097
10.0418410041841;23440;0.5990247130393982
11.04602510460251;25784;0.6277368664741516
12.05020920502092;28128;0.6453025341033936
13.05439330543933;30472;0.6542595624923706
14.05857740585774;32816;0.6589868664741516
15.06276150627615;35160;0.665306568145752
16.06694560669456;37504;0.6691381335258484
17.07112970711297;39848;0.6656548380851746
18.07531380753138;42192;0.6740147471427917
19.07949790794979;44536;0.6760051846504211
20.0836820083682;46880;0.6780951619148254
21.08786610878661;49224;0.6833698153495789
22.09205020920502;51568;0.6874502301216125
23.09623430962343;53912;0.6904359459877014
24.10041841004184;56256;0.6887937784194946
25.10460251046025;58600;0.6925756335258484
26.10878661087866;60944;0.693869411945343
27.11297071129707;63288;0.6933718323707581
28.11715481171548;65632;0.6938197016716003
29.12133891213389;67976;0.6936206221580505
30.1255230125523;70320;0.6954618096351624
31.12970711297071;72664;0.6957603693008423
32.13389121338912;75008;0.6973527073860168
33.13807531380753;77352;0.7046676278114319
34.14225941422594;79696;0.720193088054657
35.14644351464435;82040;0.7263137102127075
36.15062761506276;84384;0.7363654375076294
37.15481171548117;86728;0.741988480091095
38.15899581589958;89072;0.7531847357749939
39.16317991631799;91416;0.7568670511245728
40.1673640167364;93760;0.756170392036438
41.17154811715481;96104;0.7542794942855835
42.17573221757322;98448;0.7580115795135498
43.17991631799163;100792;0.7584593892097473
44.18410041841004;103136;0.7617933750152588
45.18828451882845;105480;0.7586086988449097
46.19246861924686;107824;0.7621417045593262
47.19665271966527;110168;0.7626393437385559
48.20083682008368;112512;0.768212616443634
49.20502092050209;114856;0.7689589858055115
50.2092050209205;117200;0.7688595056533813
51.21338912133891;119544;0.7726413607597351
52.21757322175732;121888;0.7740843892097473
53.22175732217573;124232;0.7737858295440674
54.22594142259414;126576;0.7745322585105896
55.23012552301255;128920;0.778164803981781
56.23430962343096;131264;0.7809514403343201
57.23849372384937;133608;0.7803543210029602
58.24267782426778;135952;0.7789610028266907
59.24686192468619;138296;0.7823447585105896
60.2510460251046;140640;0.7882165908813477
61.25523012552301;142984;0.7893112897872925
62.25941422594142;145328;0.7916998267173767
63.26359832635983;147672;0.7927448153495789
64.26778242677824;150016;0.7950835824012756
65.27196652719665;152360;0.7943869829177856
66.27615062761507;154704;0.7965764403343201
67.28033472803347;157048;0.7981687784194946
68.28451882845188;159392;0.7988654375076294
69.2887029288703;161736;0.799761176109314
70.2928870292887;164080;0.8012539744377136
71.2970711297071;166424;0.8019506335258484
72.30125523012552;168768;0.7997114062309265
73.30543933054393;171112;0.8012539744377136
74.30962343096235;173456;0.8049362897872925
75.31380753138075;175800;0.8079220056533813
76.31799163179916;178144;0.810857892036438
77.32217573221757;180488;0.8158339858055115
78.32635983263599;182832;0.8230493664741516
79.33054393305439;185176;0.8300159573554993
80.3347280334728;187520;0.8314092755317688
81.33891213389121;189864;0.8387739062309265
82.34309623430963;192208;0.8342456221580505
83.34728033472804;194552;0.8395203351974487
84.35146443514644;196896;0.8431528806686401
85.35564853556485;199240;0.8445461988449097
86.35983263598327;201584;0.848278284072876
87.36401673640168;203928;0.8467854261398315
88.36820083682008;206272;0.8502189517021179
89.3723849372385;208616;0.8532543778419495
90.3765690376569;210960;0.8527567982673645
91.38075313807532;213304;0.8549462556838989
92.38493723849372;215648;0.857235312461853
93.38912133891213;217992;0.8567376732826233
94.39330543933055;220336;0.8559912443161011
95.39748953974896;222680;0.8554936647415161
96.40167364016736;225024;0.8573347926139832
97.40585774058577;227368;0.8593252301216125
98.41004184100419;229712;0.8612659573554993
99.4142259414226;232056;0.8620620965957642
100.418410041841;234400;0.8603702187538147
101.42259414225941;236744;0.8632066249847412
102.42677824267783;239088;0.8642516136169434
103.43096234309624;241432;0.8634554147720337
104.43514644351464;243776;0.8668391704559326
105.43933054393305;246120;0.8650975227355957
106.44351464435147;248464;0.8668391704559326
107.44769874476988;250808;0.8666401505470276
108.45188284518828;253152;0.866988480091095
109.4560669456067;255496;0.8659932613372803
110.4602510460251;257840;0.868630588054657
111.46443514644352;260184;0.8683817982673645
112.46861924686192;262528;0.8732583522796631
113.47280334728033;264872;0.8683817982673645
114.47698744769875;267216;0.8723626732826233
115.48117154811716;269560;0.8726612329483032
116.48535564853556;271904;0.8744028806686401
117.48953974895397;274248;0.8731091022491455
118.49372384937239;276592;0.8737559914588928
119.4979079497908;278936;0.8753483295440674
120.5020920502092;281280;0.8750995397567749
121.50627615062761;283624;0.8739052414894104
122.51046025104603;285968;0.8762937784194946
123.51464435146444;288312;0.8753483295440674
124.51882845188284;290656;0.8773387670516968
125.52301255230125;293000;0.8774383068084717
126.52719665271967;295344;0.8763933181762695
127.53138075313808;297688;0.8785330653190613
128.53556485355648;300032;0.8791799545288086
129.5397489539749;302376;0.8800258636474609
130.5439330543933;304720;0.8779359459877014
131.5481171548117;307064;0.8808718323707581
132.55230125523013;309408;0.8803244829177856
133.55648535564853;311752;0.8789311647415161
134.56066945606693;314096;0.8769904375076294
135.56485355648536;316440;0.8787818551063538
136.56903765690376;318784;0.879229724407196
137.5732217573222;321128;0.8814689517021179
138.5774058577406;323472;0.8816680312156677
139.581589958159;325816;0.8826632499694824
140.5857740585774;328160;0.8816182613372803
141.5899581589958;330504;0.8825139403343201
142.5941422594142;332848;0.8833599090576172
143.59832635983264;335192;0.8831110596656799
144.60251046025104;337536;0.8827130198478699
145.60669456066947;339880;0.8815684914588928
146.61087866108787;342224;0.8846039175987244
147.61506276150627;344568;0.8825139403343201
148.6192468619247;346912;0.884454607963562
149.6234309623431;349256;0.8810708522796631
150.6276150627615;351600;0.8833101391792297
151.63179916317992;353944;0.8835589289665222
152.63598326359832;356288;0.8829618096351624
153.64016736401675;358632;0.8833599090576172
154.64435146443515;360976;0.8835091590881348
155.64853556485355;363320;0.8851014971733093
156.65271966527197;365664;0.8829120397567749
157.65690376569037;368008;0.8861464858055115
158.66108786610877;370352;0.8847034573554993
159.6652719665272;372696;0.8815187215805054
160.6694560669456;375040;0.8835091590881348
161.67364016736403;377384;0.8850020170211792
162.67782426778243;379728;0.8849522471427917
163.68200836820083;382072;0.8871417045593262
164.68619246861925;384416;0.8863953351974487
165.69037656903765;386760;0.8872910141944885
166.69456066945608;389104;0.884255588054657
167.69874476987448;391448;0.8874403238296509
168.70292887029288;393792;0.8832105994224548
169.7071129707113;396136;0.885400116443634
170.7112970711297;398480;0.8863953351974487
171.7154811715481;400824;0.8860470056533813
172.71966527196653;403168;0.8860967755317688
173.72384937238493;405512;0.8854995965957642
174.72803347280336;407856;0.8857484459877014
175.73221757322176;410200;0.8835589289665222
176.73640167364016;412544;0.8854498267173767
177.7405857740586;414888;0.8848029375076294
178.744769874477;417232;0.8850517868995667
179.7489539748954;419576;0.888982892036438
180.7531380753138;421920;0.883957028388977
181.7573221757322;424264;0.8868431448936462
182.76150627615064;426608;0.8843053579330444
183.76569037656904;428952;0.8876393437385559
184.76987447698744;431296;0.8851014971733093
185.77405857740587;433640;0.8849522471427917
186.77824267782427;435984;0.8865445852279663
187.78242677824267;438328;0.8878383636474609
188.7866108786611;440672;0.8895302414894104
189.7907949790795;443016;0.8898785710334778
190.79497907949792;445360;0.8880872130393982
191.79916317991632;447704;0.8876891136169434
192.80334728033472;450048;0.8869924545288086
193.80753138075315;452392;0.8885847926139832
194.81171548117155;454736;0.8882364630699158
195.81589958158995;457080;0.891869068145752
196.82008368200837;459424;0.8872910141944885
197.82426778242677;461768;0.8874403238296509
198.8284518828452;464112;0.8870919942855835
199.8326359832636;466456;0.8897790908813477
200.836820083682;468800;0.8883360028266907
201.84100418410043;471144;0.8886345624923706
202.84518828451883;473488;0.8893809914588928
203.84937238493723;475832;0.8907245397567749
204.85355648535565;478176;0.8877886533737183
205.85774058577405;480520;0.8889331221580505
206.86192468619248;482864;0.892267107963562
207.86610878661088;485208;0.8913216590881348
208.87029288702928;487552;0.8921178579330444
209.8744769874477;489896;0.8897790908813477
210.8786610878661;492240;0.8885350227355957
211.8828451882845;494584;0.8914211988449097
212.88702928870293;496928;0.8911724090576172
213.89121338912133;499272;0.8905752301216125
214.89539748953976;501616;0.8921676278114319
215.89958158995816;503960;0.8934614062309265
216.90376569037656;506304;0.8909235596656799
217.907949790795;508648;0.8951035141944885
218.9121338912134;510992;0.8897790908813477
219.9163179916318;513336;0.8907743096351624
220.9205020920502;515680;0.8921676278114319
221.9246861924686;518024;0.8913216590881348
222.92887029288704;520368;0.8929637670516968
223.93305439330544;522712;0.8924164175987244
224.93723849372384;525056;0.8921676278114319
225.94142259414227;527400;0.8928145170211792
226.94560669456067;529744;0.893511176109314
227.94979079497907;532088;0.8911226391792297
228.9539748953975;534432;0.8911724090576172
229.9581589958159;536776;0.892068088054657
230.96234309623432;539120;0.8926652073860168
231.96652719665272;541464;0.8928642868995667
232.97071129707112;543808;0.8935609459877014
233.97489539748955;546152;0.8905255198478699
234.97907949790795;548496;0.8937599658966064
235.98326359832635;550840;0.8892316818237305
236.98744769874477;553184;0.8898288607597351
237.99163179916317;555528;0.891769528388977
238.9958158995816;557872;0.8908737897872925
240.0;560216;0.8926154375076294


==> events.out.tfevents.1565781975.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.1340937614440918
0.8537643894873145;2000;0.15291407704353333
1.4274940592227898;3344;0.1871938556432724
1.854376253966447;4344;0.2041875123977661
2.4281059237019225;5688;0.2073005735874176
2.8549881184455796;6688;0.2128906399011612
3.428717788181055;8032;0.2481805831193924
3.855599982924712;9032;0.30262500047683716
4.429329652660187;10376;0.3304094672203064
4.856211847403845;11376;0.347531259059906
5.42994151713932;12720;0.3531726598739624
5.856823711882978;13720;0.35776564478874207
6.430553381618453;15064;0.3743896484375
6.85743557636211;16064;0.4046250283718109
7.431165246097585;17408;0.4457232654094696
7.858047440841243;18408;0.4737187623977661
8.431777110576718;19752;0.495396226644516
8.858659305320375;20752;0.5103203654289246
9.43238897505585;22096;0.5342572331428528
9.859271169799507;23096;0.5559531450271606
10.433000839534984;24440;0.5844823122024536
10.85988303427864;25440;0.6090937852859497
11.433612704014116;26784;0.6272302269935608
11.860494898757773;27784;0.6409687995910645
12.434224568493248;29128;0.649941086769104
12.861106763236906;30128;0.6539766192436218
13.43483643297238;31472;0.6615668535232544
13.861718627716037;32472;0.6615625023841858
14.435448297451513;33816;0.6617063283920288
14.86233049219517;34816;0.6636719107627869
15.436060161930646;36160;0.6662694215774536
15.862942356674303;37160;0.6658828258514404
16.436672026409777;38504;0.6692088842391968
16.863554221153436;39504;0.6680312752723694
17.43728389088891;40848;0.6711774468421936
17.86416608563257;41848;0.6703203320503235
18.437895755368043;43192;0.6729716658592224
18.8647779501117;44192;0.6737578511238098
19.438507619847176;45536;0.6745954155921936
19.865389814590834;46536;0.6738359928131104
20.43911948432631;47880;0.6767946481704712
20.866001679069967;48880;0.6786094307899475
21.43973134880544;50224;0.681729793548584
21.8666135435491;51224;0.6808359622955322
22.440343213284574;52568;0.6836615800857544
22.867225408028233;53568;0.6832109689712524
23.440955077763707;54912;0.6880502700805664
23.867837272507362;55912;0.6874843835830688
24.44156694224284;57256;0.6893523931503296
24.868449136986495;58256;0.6882031559944153
25.442178806721973;59600;0.6927141547203064
25.869061001465628;60600;0.6947578191757202
26.442790671201106;61944;0.695157527923584
26.86967286594476;62944;0.6924453377723694
27.443402535680235;64288;0.6974748969078064
27.870284730423894;65288;0.6944531798362732
28.444014400159368;66632;0.6965467929840088
28.870896594903027;67632;0.6952344179153442
29.4446262646385;68976;0.6957310438156128
29.87150845938216;69976;0.6976328492164612
30.445238129117634;71320;0.6983662247657776
30.872120323861292;72320;0.699765682220459
31.445849993596767;73664;0.7012319564819336
31.872732188340425;74664;0.7024453282356262
32.4464618580759;76008;0.7024797797203064
32.873344052819554;77008;0.7060781717300415
33.44707372255503;78352;0.7111971378326416
33.87395591729869;79352;0.7203359603881836
34.447685587034165;80696;0.7254677414894104
34.87456778177782;81696;0.7296484708786011
35.4482974515133;83040;0.7315945029258728
35.87517964625695;84040;0.7346796989440918
36.44890931599243;85384;0.7388606071472168
36.875791510736086;86384;0.73863285779953
37.449521180471564;87728;0.7429121732711792
37.87640337521522;88728;0.744335949420929
38.4501330449507;90072;0.748496413230896
38.87701523969435;91072;0.7515859603881836
39.45074490942983;92416;0.7568069100379944
39.877627104173484;93416;0.7562344074249268
40.45135677390896;94760;0.7601569890975952
40.87823896865262;95760;0.7597734928131104
41.451968638388095;97104;0.7618001699447632
41.87885083313175;98104;0.7639453411102295
42.45258050286723;99448;0.7615153193473816
42.87946269761088;100448;0.7659218907356262
43.45319236734636;101792;0.7676265239715576
43.880074562090016;102792;0.7693047523498535
44.453804231825494;104136;0.7706047296524048
44.88068642656915;105136;0.7714687585830688
45.45441609630463;106480;0.7733502984046936
45.88129829104828;107480;0.7756953239440918
46.45502796078375;108824;0.7749992609024048
46.881910155527414;109824;0.778195321559906
47.455639825262885;111168;0.7786128520965576
47.88252202000655;112168;0.7779531478881836
48.45625168974202;113512;0.7790701985359192
48.88313388448568;114512;0.7796406745910645
49.45686355422115;115856;0.7826218605041504
49.88374574896481;116856;0.7803047299385071
50.457475418700284;118200;0.7857491970062256
50.884357613443946;119200;0.7847422361373901
51.45808728317942;120544;0.78759765625
51.88496947792308;121544;0.7858125567436218
52.45869914765855;122888;0.7906164526939392
52.88558134240221;123888;0.7889453768730164
53.45931101213768;125232;0.7917441725730896
53.886193206881345;126232;0.7917656898498535
54.459922876616815;127576;0.7951311469078064
54.88680507136047;128576;0.7933828234672546
55.46053474109595;129920;0.794181764125824
55.8874169358396;130920;0.7932187914848328
56.46114660557508;132264;0.7973672151565552
56.888028800318736;133264;0.7954062819480896
57.461758470054214;134608;0.7975376844406128
57.88864066479787;135608;0.7985312938690186
58.46237033453335;136952;0.7988048791885376
58.889252529277;137952;0.7992265820503235
59.46298219901248;139296;0.8020407557487488
59.889864393756135;140296;0.8016015887260437
60.46359406349161;141640;0.8034242391586304
60.89047625823527;142640;0.8032343983650208
61.464205927970745;143984;0.8064255714416504
61.8910881227144;144984;0.8067265748977661
62.46481779244988;146328;0.8089134693145752
62.89169998719353;147328;0.808414101600647
63.46542965692901;148672;0.8132924437522888
63.892311851672666;149672;0.8144062757492065
64.46604152140814;151016;0.8169100880622864
64.8929237161518;152016;0.8169609904289246
65.46665338588727;153360;0.8220757246017456
65.89353558063094;154360;0.8214219212532043
66.46726525036641;155704;0.82683265209198
66.89414744511006;156704;0.8290078639984131
67.46787711484554;158048;0.8356624245643616
67.89475930958919;159048;0.8361953496932983
68.46848897932468;160392;0.840640127658844
68.89537117406833;161392;0.8419765830039978
69.4691008438038;162736;0.8446626663208008
69.89598303854746;163736;0.8478281497955322
70.46971270828294;165080;0.8509831428527832
70.8965949030266;166080;0.8534063100814819
71.47032457276207;167424;0.8548758625984192
71.89720676750572;168424;0.854718804359436
72.4709364372412;169768;0.8585166335105896
72.89781863198486;170768;0.8578047156333923
73.47154830172033;172112;0.8612583875656128
73.89843049646399;173112;0.8631563186645508
74.47216016619947;174456;0.864701509475708
74.89904236094313;175456;0.8646719455718994
75.4727720306786;176800;0.8676990270614624
75.89965422542225;177800;0.867007851600647
76.47338389515774;179144;0.8709445595741272
76.9002660899014;180144;0.8734062910079956
77.47399575963686;181488;0.8758874535560608
77.90087795438052;182488;0.8753281831741333
78.474607624116;183832;0.8784935474395752
78.90148981885966;184832;0.878000020980835
79.47521948859513;186176;0.8818378448486328
79.90210168333878;187176;0.8799219131469727
80.47583135307427;188520;0.8841727375984192
80.90271354781792;189520;0.8828437924385071
81.4764432175534;190864;0.886904776096344
81.90332541229705;191864;0.8863984942436218
82.47705508203254;193208;0.8909350037574768
82.90393727677619;194208;0.8907656669616699
83.47766694651166;195552;0.891768217086792
83.90454914125532;196552;0.8934375643730164
84.47827881099079;197896;0.897042453289032
84.90516100573446;198896;0.8967500329017639
85.47889067546993;200240;0.9008537530899048
85.90577287021358;201240;0.8997578620910645
86.47950253994905;202584;0.9045371413230896
86.90638473469272;203584;0.9027500152587891
87.48011440442819;204928;0.9071354866027832
87.90699659917185;205928;0.9071172475814819
88.48072626890732;207272;0.9085093140602112
88.90760846365099;208272;0.9084687829017639
89.48133813338646;209616;0.9109274744987488
89.90822032813011;210616;0.9118359684944153
90.48194999786558;211960;0.913200318813324
90.90883219260925;212960;0.9122500419616699
91.48256186234472;214304;0.9145624041557312
91.90944405708838;215304;0.913882851600647
92.48317372682385;216648;0.9166375994682312
92.9100559215675;217648;0.9155000448226929
93.48378559130299;218992;0.9185442328453064
93.91066778604664;219992;0.918890655040741
94.48439745578212;221336;0.9211793541908264
94.91127965052577;222336;0.9200625419616699
95.48500932026126;223680;0.9237176775932312
95.91189151500491;224680;0.9228203296661377
96.48562118474038;226024;0.9232119917869568
96.91250337948404;227024;0.9235078692436218
97.48623304921952;228368;0.925298810005188
97.91311524396318;229368;0.9240469336509705
98.48684491369865;230712;0.9283428192138672
98.9137271084423;231712;0.9272734522819519
99.48745677817779;233056;0.9280192255973816
99.91433897292144;234056;0.928210973739624
100.48806864265691;235400;0.9294859766960144
100.91495083740057;236400;0.9284141063690186
101.48868050713605;237744;0.9314546585083008
101.91556270187971;238744;0.9299063086509705
102.48929237161518;240088;0.9310012459754944
102.91617456635883;241088;0.9305078387260437
103.48990423609432;242432;0.9320340156555176
103.91678643083797;243432;0.9300547242164612
104.49051610057344;244776;0.9330163598060608
104.9173982953171;245776;0.9322969317436218
105.49112796505258;247120;0.9349772334098816
105.91801015979624;248120;0.932242214679718
106.49173982953171;249464;0.9336674213409424
106.91862202427536;250464;0.9337969422340393
107.49235169401085;251808;0.9354131817817688
107.9192338887545;252808;0.9341172575950623
108.49296355848998;254152;0.9357348084449768
108.91984575323363;255152;0.9361875653266907
109.4935754229691;256496;0.936414897441864
109.92045761771277;257496;0.9351406693458557
110.49418728744824;258840;0.9374147057533264
110.9210694821919;259840;0.9357578754425049
111.49479915192737;261184;0.93742835521698
111.92168134667104;262184;0.9362578392028809
112.4954110164065;263528;0.9378643035888672
112.92229321115016;264528;0.9369688034057617
113.49602288088563;265872;0.9389435052871704
113.9229050756293;266872;0.9371328353881836
114.49663474536477;268216;0.9392322301864624
114.92351694010843;269216;0.9375938177108765
115.4972466098439;270560;0.9400518536567688
115.92412880458757;271560;0.9397891163825989
116.49785847432304;272904;0.9399627447128296
116.9247406690667;273904;0.9391562938690186
117.49847033880216;275248;0.941828727722168
117.92535253354582;276248;0.9396485090255737
118.4990822032813;277592;0.942194938659668
118.92596439802496;278592;0.9425938129425049
119.49969406776043;279936;0.9440879225730896
119.92657626250408;280936;0.9427500367164612
120.50030593223957;282280;0.9456186890602112
120.92718812698322;283280;0.9439922571182251
121.5009177967187;284624;0.9464867115020752
121.92779999146235;285624;0.9455859661102295
122.50152966119784;286968;0.9477055072784424
122.92841185594149;287968;0.9458125233650208
123.50214152567696;289312;0.9474865198135376
123.92902372042062;290312;0.9470000267028809
124.5027533901561;291656;0.9484670162200928
124.92963558489976;292656;0.9476953744888306
125.50336525463523;294000;0.9494144916534424
125.93024744937888;295000;0.9473828673362732
126.50397711911437;296344;0.9497380256652832
126.93085931385802;297344;0.9494062662124634
127.5045889835935;298688;0.950747549533844
127.93147117833715;299688;0.9494297504425049
128.50520084807263;301032;0.9511602520942688
128.9320830428163;302032;0.9495469331741333
129.50581271255177;303376;0.9506138563156128
129.93269490729543;304376;0.9508984684944153
130.50642457703088;305720;0.9525688886642456
130.93330677177454;306720;0.9509375691413879
131.50703644151002;308064;0.9530455470085144
131.93391863625368;309064;0.9518047571182251
132.50764830598916;310408;0.9540725350379944
132.93453050073282;311408;0.9527109861373901
133.50826017046828;312752;0.9548088312149048
133.93514236521196;313752;0.9532890915870667
134.50887203494742;315096;0.9564673900604248
134.93575422969107;316096;0.9556406736373901
135.50948389942656;317440;0.956742525100708
135.9363660941702;318440;0.9561719298362732
136.5100957639057;319784;0.9572928547859192
136.93697795864935;320784;0.9570235013961792
137.5107076283848;322128;0.959614098072052
137.9375898231285;323128;0.9577500224113464
138.51131949286395;324472;0.9586220979690552
138.9382016876076;325472;0.9580938220024109
139.5119313573431;326816;0.9599706530570984
139.93881355208674;327816;0.9586250185966492
140.51254322182223;329160;0.9606139063835144
140.93942541656588;330160;0.9595547318458557
141.51315508630134;331504;0.9601197838783264
141.940037281045;332504;0.9589453339576721
142.51376695078048;333848;0.9620535969734192
142.94064914552413;334848;0.9599922299385071
143.51437881525962;336192;0.9617280960083008
143.94126101000327;337192;0.9606953859329224
144.51499067973876;338536;0.9621214270591736
144.9418728744824;339536;0.9609922170639038
145.51560254421787;340880;0.9623790979385376
145.94248473896153;341880;0.9620937705039978
146.516214408697;343224;0.9627395272254944
146.94309660344067;344224;0.9626328349113464
147.51682627317615;345568;0.963628888130188
147.9437084679198;346568;0.9623125195503235
148.5174381376553;347912;0.9644988775253296
148.94432033239895;348912;0.9630547165870667
149.5180500021344;350256;0.9651867151260376
149.94493219687806;351256;0.9632578492164612
150.51866186661354;352600;0.9653301239013672
150.9455440613572;353600;0.9631797075271606
151.51927373109268;354944;0.9663512110710144
151.94615592583634;355944;0.964164137840271
152.51988559557182;357288;0.9659540057182312
152.94676779031548;358288;0.964945375919342
153.52049746005093;359632;0.9664732813835144
153.9473796547946;360632;0.9637734889984131
154.52110932453007;361976;0.9658319354057312
154.94799151927373;362976;0.9657109975814819
155.5217211890092;364320;0.9663881063461304
155.94860338375287;365320;0.9650156497955322
156.52233305348835;366664;0.9662020802497864
156.949215248232;367664;0.9658672213554382
157.52294491796746;369008;0.9671670198440552
157.94982711271112;370008;0.9651328325271606
158.5235567824466;371352;0.9664325714111328
158.95043897719026;372352;0.9661797285079956
159.52416864692574;373696;0.967298686504364
159.9510508416694;374696;0.9661797285079956
160.52478051140486;376040;0.9673472046852112
160.95166270614854;377040;0.9662109613418579
161.525392375884;378384;0.968440055847168
161.95227457062765;379384;0.9669219255447388
162.52600424036314;380728;0.9683663845062256
162.9528864351068;381728;0.9670469164848328
163.52661610484228;383072;0.9690697193145752
163.95349829958593;384072;0.968320369720459
164.5272279693214;385416;0.9694805145263672
164.95411016406507;386416;0.9681797623634338
165.52783983380053;387760;0.9695677161216736
165.95472202854418;388760;0.9693437814712524
166.52845169827967;390104;0.9708194136619568
166.95533389302332;391104;0.9687578678131104
167.5290635627588;392448;0.970747709274292
167.95594575750246;393448;0.9692500233650208
168.52967542723792;394792;0.9703059792518616
168.95655762198157;395792;0.9690781831741333
169.53028729171706;397136;0.9723016619682312
169.9571694864607;398136;0.9702500700950623
170.5308991561962;399480;0.9717223048210144
170.95778135093985;400480;0.9705469012260437
171.53151102067534;401824;0.9723753333091736
171.958393215419;402824;0.9713125228881836
172.53212288515445;404168;0.970464825630188
172.9590050798981;405168;0.9709843993186951
173.5327347496336;406512;0.971491813659668
173.95961694437725;407512;0.9704375267028809
174.53334661411273;408856;0.9723384380340576
174.96022880885639;409856;0.9718125462532043
175.53395847859187;411200;0.9726388454437256
175.96084067333553;412200;0.9707109928131104
176.53457034307098;413544;0.972712516784668
176.96145253781464;414544;0.9711484909057617
177.53518220755012;415888;0.9729081392288208
177.96206440229378;416888;0.9720781445503235
178.53579407202926;418232;0.9728732705116272
178.96267626677292;419232;0.9725547432899475
179.5364059365084;420576;0.9727996587753296
179.96328813125206;421576;0.9717656970024109
180.5370178009875;422920;0.9737762212753296
180.96389999573117;423920;0.9721328616142273
181.53762966546665;425264;0.9737355709075928
181.9645118602103;426264;0.9723594188690186
182.5382415299458;427608;0.9735339879989624
182.96512372468945;428608;0.9716016054153442
183.5388533944249;429952;0.973710298538208
183.9657355891686;430952;0.9730234742164612
184.53946525890404;432296;0.973516583442688
184.9663474536477;433296;0.9740625619888306
185.54007712338318;434640;0.9742722511291504
185.96695931812684;435640;0.9733906984329224
186.54068898786232;436984;0.974531888961792
186.96757118260598;437984;0.9735313057899475
187.54130085234144;439328;0.9745590090751648
187.96818304708512;440328;0.9729922413825989
188.54191271682058;441672;0.9750763177871704
188.96879491156423;442672;0.9733985066413879
189.54252458129972;444016;0.975180983543396
189.96940677604337;445016;0.9740625619888306
190.54313644577886;446360;0.975289523601532
190.9700186405225;447360;0.9745312929153442
191.54374831025797;448704;0.9752139449119568
191.97063050500162;449704;0.9740781784057617
192.5443601747371;451048;0.9754213094711304
192.97124236948076;452048;0.974679708480835
193.54497203921625;453392;0.976202130317688
193.9718542339599;454392;0.9746094346046448
194.5455839036954;455736;0.9768221974372864
194.97246609843904;456736;0.9751719236373901
195.5461957681745;458080;0.9760277271270752
195.97307796291815;459080;0.975656270980835
196.54680763265364;460424;0.9757331609725952
196.9736898273973;461424;0.9756250381469727
197.54741949713278;462768;0.9758824110031128
197.97430169187643;463768;0.9754453301429749
198.54803136161192;465112;0.9773123860359192
198.97491355635557;466112;0.9762422442436218
199.54864322609103;467456;0.9772832989692688
199.97552542083469;468456;0.976507842540741
200.54925509057017;469800;0.977531373500824
200.97613728531383;470800;0.9765312671661377
201.5498669550493;472144;0.9771419167518616
201.97674914979297;473144;0.976382851600647
202.55047881952845;474488;0.9781804084777832
202.9773610142721;475488;0.9764766097068787
203.55109068400756;476832;0.977229118347168
203.97797287875122;477832;0.9765703678131104
204.5517025484867;479176;0.9782617688179016
204.97858474323036;480176;0.9772188067436218
205.55231441296584;481520;0.9785272479057312
205.9791966077095;482520;0.9764922261238098
206.55292627744498;483864;0.9788334369659424
206.97980847218864;484864;0.977164089679718
207.5535381419241;486208;0.978471040725708
207.98042033666775;487208;0.9782969355583191
208.55415000640323;488552;0.9783916473388672
208.9810322011469;489552;0.978140652179718
209.55476187088237;490896;0.9794805645942688
209.98164406562603;491896;0.977164089679718
210.55537373536148;493240;0.9788198471069336
210.98225593010517;494240;0.9785547256469727
211.55598559984062;495584;0.9795038104057312
211.98286779458428;496584;0.977609395980835
212.55659746431976;497928;0.9792887568473816
212.98347965906342;498928;0.9788281917572021
213.5572093287989;500272;0.9793100953102112
213.98409152354256;501272;0.9785391092300415
214.55782119327802;502616;0.980488121509552
214.9847033880217;503616;0.9792187809944153
215.55843305775716;504960;0.9801490306854248
215.9853152525008;505960;0.9790234565734863
216.5590449222363;507304;0.9802052974700928
216.98592711697995;508304;0.9800859689712524
217.55965678671544;509648;0.9804629683494568
217.9865389814591;510648;0.9794922471046448
218.56026865119455;511992;0.980732262134552
218.9871508459382;512992;0.9789766073226929
219.5608805156737;514336;0.980185866355896
219.98776271041734;515336;0.9795156717300415
220.56149238015283;516680;0.9799630641937256
220.98837457489648;517680;0.9799297451972961
221.56210424463197;519024;0.9801684021949768
221.98898643937562;520024;0.9805078506469727
222.56271610911108;521368;0.981135368347168
222.98959830385473;522368;0.9803516268730164
223.56332797359022;523712;0.9805404543876648
223.99021016833387;524712;0.9803984761238098
224.56393983806936;526056;0.980416476726532
224.990822032813;527056;0.9809609651565552
225.5645517025485;528400;0.9812612533569336
225.99143389729215;529400;0.9802656769752502
226.5651635670276;530744;0.9815111756324768
226.99204576177127;531744;0.9801250696182251
227.56577543150675;533088;0.980970561504364
227.9926576262504;534088;0.9810625314712524
228.5663872959859;535432;0.9815073609352112
228.99326949072955;536432;0.9806406497955322
229.56699916046503;537776;0.9818425178527832
229.99388135520869;538776;0.9803594350814819
230.56761102494414;540120;0.9819433093070984
230.9944932196878;541120;0.9812890887260437
231.56822288942328;542464;0.9815073609352112
231.99510508416694;543464;0.9806875586509705
232.56883475390242;544808;0.982133150100708
232.99571694864608;545808;0.9805859923362732
233.56944661838153;547152;0.9821719527244568
233.99632881312522;548152;0.9808828830718994
234.57005848286067;549496;0.9817301630973816
234.99694067760433;550496;0.980289101600647
235.5706703473398;551840;0.9821603298187256
235.99755254208347;552840;0.9812266230583191
236.57128221181895;554184;0.9821157455444336
236.9981644065626;555184;0.9812812805175781
237.57189407629807;556528;0.9820963740348816
237.99877627104175;557528;0.9811797142028809
238.5725059407772;558872;0.9822746515274048
238.99938813552086;559872;0.9814844131469727
239.57311780525635;561216;0.982319176197052
240.0;562216;0.9820312857627869


==> events.out.tfevents.1565781975.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1244526281952858
1.00418410041841;2344;0.18227508664131165
2.00836820083682;4688;0.2057623416185379
3.01255230125523;7032;0.22880175709724426
4.01673640167364;9376;0.3156847059726715
5.02092050209205;11720;0.3527567684650421
6.02510460251046;14064;0.3670879900455475
7.02928870292887;16408;0.4336186349391937
8.03347280334728;18752;0.4944765269756317
9.03765690376569;21096;0.5243331789970398
10.0418410041841;23440;0.5817078351974487
11.04602510460251;25784;0.6258957386016846
12.05020920502092;28128;0.6481389403343201
13.05439330543933;30472;0.6631668210029602
14.05857740585774;32816;0.6650577187538147
15.06276150627615;35160;0.6653562784194946
16.06694560669456;37504;0.6687400341033936
17.07112970711297;39848;0.6726214289665222
18.07531380753138;42192;0.6673964858055115
19.07949790794979;44536;0.6706309914588928
20.0836820083682;46880;0.6769506335258484
21.08786610878661;49224;0.6810310482978821
22.09205020920502;51568;0.6823248267173767
23.09623430962343;53912;0.6831210255622864
24.10041841004184;56256;0.6877487897872925
25.10460251046025;58600;0.6913813948631287
26.10878661087866;60944;0.6900378465652466
27.11297071129707;63288;0.6912320852279663
28.11715481171548;65632;0.6929239630699158
29.12133891213389;67976;0.6913316249847412
30.1255230125523;70320;0.6929239630699158
31.12970711297071;72664;0.6957603693008423
32.13389121338912;75008;0.6964072585105896
33.13807531380753;77352;0.7075537443161011
34.14225941422594;79696;0.7269108295440674
35.14644351464435;82040;0.7328822016716003
36.15062761506276;84384;0.7369128465652466
37.15481171548117;86728;0.7461186647415161
38.15899581589958;89072;0.7506468892097473
39.16317991631799;91416;0.7534335255622864
40.1673640167364;93760;0.7562201619148254
41.17154811715481;96104;0.758957028388977
42.17573221757322;98448;0.7580612897872925
43.17991631799163;100792;0.7627886533737183
44.18410041841004;103136;0.7699542045593262
45.18828451882845;105480;0.7699542045593262
46.19246861924686;107824;0.7730394005775452
47.19665271966527;110168;0.7737858295440674
48.20083682008368;112512;0.7770203351974487
49.20502092050209;114856;0.7795083522796631
50.2092050209205;117200;0.7822452187538147
51.21338912133891;119544;0.7853801846504211
52.21757322175732;121888;0.7858280539512634
53.22175732217573;124232;0.7862261533737183
54.22594142259414;126576;0.7915505766868591
55.23012552301255;128920;0.7906548976898193
56.23430962343096;131264;0.7930433750152588
57.23849372384937;133608;0.7934414744377136
58.24267782426778;135952;0.7960290908813477
59.24686192468619;138296;0.793789803981781
60.2510460251046;140640;0.7965764403343201
61.25523012552301;142984;0.7978702187538147
62.25941422594142;145328;0.801104724407196
63.26359832635983;147672;0.8073248267173767
64.26778242677824;150016;0.8068770170211792
65.27196652719665;152360;0.8142914175987244
66.27615062761507;154704;0.8207603693008423
67.28033472803347;157048;0.8289709687232971
68.28451882845188;159392;0.8338972926139832
69.2887029288703;161736;0.8382264971733093
70.2928870292887;164080;0.8462878465652466
71.2970711297071;166424;0.8502687215805054
72.30125523012552;168768;0.8550955653190613
73.30543933054393;171112;0.8584295511245728
74.30962343096235;173456;0.8617137670516968
75.31380753138075;175800;0.863903284072876
76.31799163179916;178144;0.8652468323707581
77.32217573221757;180488;0.8669387102127075
78.32635983263599;182832;0.8750995397567749
79.33054393305439;185176;0.8738555312156677
80.3347280334728;187520;0.8765923976898193
81.33891213389121;189864;0.8785828351974487
82.34309623430963;192208;0.8813197016716003
83.34728033472804;194552;0.8878881335258484
84.35146443514644;196896;0.8843053579330444
85.35564853556485;199240;0.8896795511245728
86.35983263598327;201584;0.894854724407196
87.36401673640168;203928;0.8969447016716003
88.36820083682008;206272;0.9027169942855835
89.3723849372385;208616;0.9055533409118652
90.3765690376569;210960;0.9029160141944885
91.38075313807532;213304;0.907892107963562
92.38493723849372;215648;0.9084395170211792
93.38912133891213;217992;0.9111266136169434
94.39330543933055;220336;0.9146099090576172
95.39748953974896;222680;0.9184414744377136
96.40167364016736;225024;0.920033872127533
97.40585774058577;227368;0.9189391136169434
98.41004184100419;229712;0.9210788607597351
99.4142259414226;232056;0.9240147471427917
100.418410041841;234400;0.923019528388977
101.42259414225941;236744;0.924761176109314
102.42677824267783;239088;0.9259056448936462
103.43096234309624;241432;0.9251592755317688
104.43514644351464;243776;0.926602303981781
105.43933054393305;246120;0.9276970624923706
106.44351464435147;248464;0.9287918210029602
107.44769874476988;250808;0.9231687784194946
108.45188284518828;253152;0.9243630766868591
109.4560669456067;255496;0.9305832386016846
110.4602510460251;257840;0.9318770170211792
111.46443514644352;260184;0.9275975227355957
112.46861924686192;262528;0.9285430312156677
113.47280334728033;264872;0.9252089858055115
114.47698744769875;267216;0.9337679147720337
115.48117154811716;269560;0.9315286874771118
116.48535564853556;271904;0.9303841590881348
117.48953974895397;274248;0.9314789175987244
118.49372384937239;276592;0.9339669942855835
119.4979079497908;278936;0.9355593323707581
120.5020920502092;281280;0.9373507499694824
121.50627615062761;283624;0.9384454488754272
122.51046025104603;285968;0.9392914175987244
123.51464435146444;288312;0.9387937784194946
124.51882845188284;290656;0.9395899772644043
125.52301255230125;293000;0.9407345056533813
126.52719665271967;295344;0.9449641704559326
127.53138075313808;297688;0.9415804147720337
128.53556485355648;300032;0.943172812461853
129.5397489539749;302376;0.9415306448936462
130.5439330543933;304720;0.9478005766868591
131.5481171548117;307064;0.9383459687232971
132.55230125523013;309408;0.9447153806686401
133.55648535564853;311752;0.9479995965957642
134.56066945606693;314096;0.950985312461853
135.56485355648536;316440;0.9483479261398315
136.56903765690376;318784;0.9537718892097473
137.5732217573222;321128;0.9486962556838989
138.5774058577406;323472;0.9478005766868591
139.581589958159;325816;0.9506866931915283
140.5857740585774;328160;0.9522790908813477
141.5899581589958;330504;0.950985312461853
142.5941422594142;332848;0.9533738493919373
143.59832635983264;335192;0.9521297812461853
144.60251046025104;337536;0.9512341022491455
145.60669456066947;339880;0.9530752301216125
146.61087866108787;342224;0.9564589858055115
147.61506276150627;344568;0.9538714289665222
148.6192468619247;346912;0.9572551846504211
149.6234309623431;349256;0.9555135369300842
150.6276150627615;351600;0.9529757499694824
151.63179916317992;353944;0.9576035141944885
152.63598326359832;356288;0.9567078351974487
153.64016736401675;358632;0.9569566249847412
154.64435146443515;360976;0.9582504034042358
155.64853556485355;363320;0.9582006335258484
156.65271966527197;365664;0.9556130766868591
157.65690376569037;368008;0.9564589858055115
158.66108786610877;370352;0.9616839289665222
159.6652719665272;372696;0.9614351391792297
160.6694560669456;375040;0.954767107963562
161.67364016736403;377384;0.9591958522796631
162.67782426778243;379728;0.9611365795135498
163.68200836820083;382072;0.9595939517021179
164.68619246861925;384416;0.9608380198478699
165.69037656903765;386760;0.9625298976898193
166.69456066945608;389104;0.9632265567779541
167.69874476987448;391448;0.9612858295440674
168.70292887029288;393792;0.962579607963562
169.7071129707113;396136;0.9635748267173767
170.7112970711297;398480;0.9622810482978821
171.7154811715481;400824;0.9647193551063538
172.71966527196653;403168;0.9611365795135498
173.72384937238493;405512;0.9627289175987244
174.72803347280336;407856;0.9660131335258484
175.73221757322176;410200;0.9639231562614441
176.73640167364016;412544;0.9659136533737183
177.7405857740586;414888;0.9641720056533813
178.744769874477;417232;0.9641222357749939
179.7489539748954;419576;0.9644207954406738
180.7531380753138;421920;0.9657145738601685
181.7573221757322;424264;0.9664112329483032
182.76150627615064;426608;0.964022696018219
183.76569037656904;428952;0.9659633636474609
184.76987447698744;431296;0.9654160141944885
185.77405857740587;433640;0.9658638834953308
186.77824267782427;435984;0.9674562215805054
187.78242677824267;438328;0.9666600227355957
188.7866108786611;440672;0.9691480994224548
189.7907949790795;443016;0.9668591022491455
190.79497907949792;445360;0.9689490795135498
191.79916317991632;447704;0.9666600227355957
192.80334728033472;450048;0.9696457386016846
193.80753138075315;452392;0.9661126732826233
194.81171548117155;454736;0.970392107963562
195.81589958158995;457080;0.970193088054657
196.82008368200837;459424;0.9676552414894104
197.82426778242677;461768;0.9711385369300842
198.8284518828452;464112;0.9686505198478699
199.8326359832636;466456;0.9725816249847412
200.836820083682;468800;0.9690485596656799
201.84100418410043;471144;0.9694466590881348
202.84518828451883;473488;0.9709892868995667
203.84937238493723;475832;0.971337616443634
204.85355648535565;478176;0.9714868664741516
205.85774058577405;480520;0.973278284072876
206.86192468619248;482864;0.9709892868995667
207.86610878661088;485208;0.972979724407196
208.87029288702928;487552;0.971337616443634
209.8744769874477;489896;0.9735768437385559
210.8786610878661;492240;0.9747711420059204
211.8828451882845;494584;0.970193088054657
212.88702928870293;496928;0.9722332954406738
213.89121338912133;499272;0.9739749431610107
214.89539748953976;501616;0.973278284072876
215.89958158995816;503960;0.9729299545288086
216.90376569037656;506304;0.9730792045593262
217.907949790795;508648;0.9738256335258484
218.9121338912134;510992;0.9744725227355957
219.9163179916318;513336;0.9745720624923706
220.9205020920502;515680;0.976064920425415
221.9246861924686;518024;0.974920392036438
222.92887029288704;520368;0.9736763834953308
223.93305439330544;522712;0.9779558181762695
224.93723849372384;525056;0.9726313948631287
225.94142259414227;527400;0.9750199317932129
226.94560669456067;529744;0.9713873267173767
227.94979079497907;532088;0.9750199317932129
228.9539748953975;534432;0.975119411945343
229.9581589958159;536776;0.9741241931915283
230.96234309623432;539120;0.9755672812461853
231.96652719665272;541464;0.9777567982673645
232.97071129707112;543808;0.9761146903038025
233.97489539748955;546152;0.975119411945343
234.97907949790795;548496;0.978005588054657
235.98326359832635;550840;0.9761146903038025
236.98744769874477;553184;0.9775577187538147
237.99163179916317;555528;0.9758160710334778
238.9958158995816;557872;0.9782543778419495
240.0;560216;0.974721372127533


==> events.out.tfevents.1565885707.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.1341875046491623
0.8537643894873145;2000;0.1528046876192093
1.4274940592227898;3344;0.1888563483953476
1.854376253966447;4344;0.20453907549381256
2.4281059237019225;5688;0.208317831158638
2.8549881184455796;6688;0.2168828248977661
3.428717788181055;8032;0.262798011302948
3.855599982924712;9032;0.3110937774181366
4.429329652660187;10376;0.3365943729877472
4.856211847403845;11376;0.3518125116825104
5.42994151713932;12720;0.3684973418712616
5.856823711882978;13720;0.38804689049720764
6.430553381618453;15064;0.4095885455608368
6.85743557636211;16064;0.44205471873283386
7.431165246097585;17408;0.4746035635471344
7.858047440841243;18408;0.5043125152587891
8.431777110576718;19752;0.5536799430847168
8.858659305320375;20752;0.5883203148841858
9.43238897505585;22096;0.6088247299194336
9.859271169799507;23096;0.6204453706741333
10.433000839534984;24440;0.630126953125
10.85988303427864;25440;0.6387265920639038
11.433612704014116;26784;0.6455833911895752
11.860494898757773;27784;0.6534453630447388
12.434224568493248;29128;0.6577128767967224
12.861106763236906;30128;0.6568437814712524
13.43483643297238;31472;0.6622411012649536
13.861718627716037;32472;0.6634609699249268
14.435448297451513;33816;0.6629909873008728
14.86233049219517;34816;0.6645469069480896
15.436060161930646;36160;0.665585458278656
15.862942356674303;37160;0.6658437848091125
16.436672026409777;38504;0.6686701774597168
16.863554221153436;39504;0.6672656536102295
17.43728389088891;40848;0.6702764630317688
17.86416608563257;41848;0.6693671941757202
18.437895755368043;43192;0.6712723970413208
18.8647779501117;44192;0.6731328368186951
19.438507619847176;45536;0.6761397123336792
19.865389814590834;46536;0.673703134059906
20.43911948432631;47880;0.6753840446472168
20.866001679069967;48880;0.6757813096046448
21.43973134880544;50224;0.6789202094078064
21.8666135435491;51224;0.6787734627723694
22.440343213284574;52568;0.6817200779914856
22.867225408028233;53568;0.6800937652587891
23.440955077763707;54912;0.6839793920516968
23.867837272507362;55912;0.6833906769752502
24.44156694224284;57256;0.6854093074798584
24.868449136986495;58256;0.6847578287124634
25.442178806721973;59600;0.6901313066482544
25.869061001465628;60600;0.6913359761238098
26.442790671201106;61944;0.6937991976737976
26.86967286594476;62944;0.6921641230583191
27.443402535680235;64288;0.6959248185157776
27.870284730423894;65288;0.6927500367164612
28.444014400159368;66632;0.6974496841430664
28.870896594903027;67632;0.6960703730583191
29.4446262646385;68976;0.6989087462425232
29.87150845938216;69976;0.7017109990119934
30.445238129117634;71320;0.7046034336090088
30.872120323861292;72320;0.7095391154289246
31.445849993596767;73664;0.718955397605896
31.872732188340425;74664;0.7247578501701355
32.4464618580759;76008;0.7275565266609192
32.873344052819554;77008;0.7314766049385071
33.44707372255503;78352;0.734258770942688
33.87395591729869;79352;0.738828182220459
34.447685587034165;80696;0.7419530749320984
34.87456778177782;81696;0.7462109923362732
35.4482974515133;83040;0.7477969527244568
35.87517964625695;84040;0.752554714679718
36.44890931599243;85384;0.7523290514945984
36.875791510736086;86384;0.7517500519752502
37.449521180471564;87728;0.7546018958091736
37.87640337521522;88728;0.7565781474113464
38.4501330449507;90072;0.7560202479362488
38.87701523969435;91072;0.7561953663825989
39.45074490942983;92416;0.7591552734375
39.877627104173484;93416;0.7575312852859497
40.45135677390896;94760;0.7594478130340576
40.87823896865262;95760;0.7583750486373901
41.451968638388095;97104;0.7609379291534424
41.87885083313175;98104;0.7624844312667847
42.45258050286723;99448;0.7592289447784424
42.87946269761088;100448;0.7632109522819519
43.45319236734636;101792;0.7617729902267456
43.880074562090016;102792;0.7631875276565552
44.453804231825494;104136;0.7640807032585144
44.88068642656915;105136;0.7651172280311584
45.45441609630463;106480;0.766973614692688
45.88129829104828;107480;0.7692734599113464
46.45502796078375;108824;0.768862783908844
46.881910155527414;109824;0.7702656388282776
47.455639825262885;111168;0.7709107995033264
47.88252202000655;112168;0.7713203430175781
48.45625168974202;113512;0.7724822759628296
48.88313388448568;114512;0.7716953754425049
49.45686355422115;115856;0.7741718292236328
49.88374574896481;116856;0.7724375128746033
50.457475418700284;118200;0.7755378484725952
50.884357613443946;119200;0.7735547423362732
51.45808728317942;120544;0.7760435938835144
51.88496947792308;121544;0.7750625610351562
52.45869914765855;122888;0.778512179851532
52.88558134240221;123888;0.7753672003746033
53.45931101213768;125232;0.7775453329086304
53.886193206881345;126232;0.7784609794616699
54.459922876616815;127576;0.7802985906600952
54.88680507136047;128576;0.779968798160553
55.46053474109595;129920;0.7788841724395752
55.8874169358396;130920;0.7788125276565552
56.46114660557508;132264;0.7815561890602112
56.888028800318736;133264;0.7819531559944153
57.461758470054214;134608;0.7832244634628296
57.88864066479787;135608;0.7835156917572021
58.46237033453335;136952;0.7828446626663208
58.889252529277;137952;0.7846172451972961
59.46298219901248;139296;0.7855631709098816
59.889864393756135;140296;0.7852187752723694
60.46359406349161;141640;0.7865552306175232
60.89047625823527;142640;0.7851328253746033
61.464205927970745;143984;0.7878457307815552
61.8910881227144;144984;0.7880468964576721
62.46481779244988;146328;0.7873632311820984
62.89169998719353;147328;0.7856484651565552
63.46542965692901;148672;0.7912675142288208
63.892311851672666;149672;0.7899609804153442
64.46604152140814;151016;0.788804829120636
64.8929237161518;152016;0.78941410779953
65.46665338588727;153360;0.791207492351532
65.89353558063094;154360;0.7911406755447388
66.46726525036641;155704;0.7941933870315552
66.89414744511006;156704;0.7905312776565552
67.46787711484554;158048;0.7941410541534424
67.89475930958919;159048;0.7933672070503235
68.46848897932468;160392;0.795834481716156
68.89537117406833;161392;0.79625004529953
69.4691008438038;162736;0.796347975730896
69.89598303854746;163736;0.7962266206741333
70.46971270828294;165080;0.8003841042518616
70.8965949030266;166080;0.7996328473091125
71.47032457276207;167424;0.8001011610031128
71.89720676750572;168424;0.799304723739624
72.4709364372412;169768;0.8039144277572632
72.89781863198486;170768;0.8010390996932983
73.47154830172033;172112;0.8031083345413208
73.89843049646399;173112;0.8028828501701355
74.47216016619947;174456;0.803087055683136
74.89904236094313;175456;0.8024687767028809
75.4727720306786;176800;0.8058656454086304
75.89965422542225;177800;0.8050234913825989
76.47338389515774;179144;0.806466281414032
76.9002660899014;180144;0.8056172132492065
77.47399575963686;181488;0.807847797870636
77.90087795438052;182488;0.8037968873977661
78.474607624116;183832;0.807264506816864
78.90148981885966;184832;0.8061562776565552
79.47521948859513;186176;0.8094908595085144
79.90210168333878;187176;0.8071719408035278
80.47583135307427;188520;0.8103938698768616
80.90271354781792;189520;0.8067344427108765
81.4764432175534;190864;0.8123353719711304
81.90332541229705;191864;0.8112890720367432
82.47705508203254;193208;0.8156234622001648
82.90393727677619;194208;0.8131953477859497
83.47766694651166;195552;0.8189658522605896
83.90454914125532;196552;0.8216640949249268
84.47827881099079;197896;0.8279680609703064
84.90516100573446;198896;0.8278906345367432
85.47889067546993;200240;0.8311011791229248
85.90577287021358;201240;0.8337734937667847
86.47950253994905;202584;0.8386618494987488
86.90638473469272;203584;0.8386953473091125
87.48011440442819;204928;0.8419945240020752
87.90699659917185;205928;0.8415312767028809
88.48072626890732;207272;0.8446956276893616
88.90760846365099;208272;0.845273494720459
89.48133813338646;209616;0.8483402729034424
89.90822032813011;210616;0.8482656478881836
90.48194999786558;211960;0.8518298864364624
90.90883219260925;212960;0.8514844179153442
91.48256186234472;214304;0.85417640209198
91.90944405708838;215304;0.8556406497955322
92.48317372682385;216648;0.8594564199447632
92.9100559215675;217648;0.8596172332763672
93.48378559130299;218992;0.8652518391609192
93.91066778604664;219992;0.8653516173362732
94.48439745578212;221336;0.8700687885284424
94.91127965052577;222336;0.8702812790870667
95.48500932026126;223680;0.8750097155570984
95.91189151500491;224680;0.8756563067436218
96.48562118474038;226024;0.8776390552520752
96.91250337948404;227024;0.876898467540741
97.48623304921952;228368;0.8803555965423584
97.91311524396318;229368;0.8802266120910645
98.48684491369865;230712;0.8856027126312256
98.9137271084423;231712;0.8831875324249268
99.48745677817779;233056;0.8858352303504944
99.91433897292144;234056;0.8853594064712524
100.48806864265691;235400;0.8865869641304016
100.91495083740057;236400;0.8864063024520874
101.48868050713605;237744;0.890251100063324
101.91556270187971;238744;0.889273464679718
102.48929237161518;240088;0.8933280110359192
102.91617456635883;241088;0.8916562795639038
103.48990423609432;242432;0.8941282629966736
103.91678643083797;243432;0.894351601600647
104.49051610057344;244776;0.8975772261619568
104.9173982953171;245776;0.8991718888282776
105.49112796505258;247120;0.9017585515975952
105.91801015979624;248120;0.9003828763961792
106.49173982953171;249464;0.903486967086792
106.91862202427536;250464;0.9055781960487366
107.49235169401085;251808;0.9076915979385376
107.9192338887545;252808;0.9071250557899475
108.49296355848998;254152;0.9098811745643616
108.91984575323363;255152;0.9101406931877136
109.4935754229691;256496;0.9115338921546936
109.92045761771277;257496;0.9108750224113464
110.49418728744824;258840;0.9148414134979248
110.9210694821919;259840;0.9139297604560852
111.49479915192737;261184;0.917441725730896
111.92168134667104;262184;0.9165469408035278
112.4954110164065;263528;0.919325053691864
112.92229321115016;264528;0.9195312857627869
113.49602288088563;265872;0.922743022441864
113.9229050756293;266872;0.9228828549385071
114.49663474536477;268216;0.9255603551864624
114.92351694010843;269216;0.9249297380447388
115.4972466098439;270560;0.9282459020614624
115.92412880458757;271560;0.9278984665870667
116.49785847432304;272904;0.9271821975708008
116.9247406690667;273904;0.9283906817436218
117.49847033880216;275248;0.9293174147605896
117.92535253354582;276248;0.9292109608650208
118.4990822032813;277592;0.9311058521270752
118.92596439802496;278592;0.9313437938690186
119.49969406776043;279936;0.9332488775253296
119.92657626250408;280936;0.9305078387260437
120.50030593223957;282280;0.9333863854408264
120.92718812698322;283280;0.9316563010215759
121.5009177967187;284624;0.9351651668548584
121.92779999146235;285624;0.9333359599113464
122.50152966119784;286968;0.9361553192138672
122.92841185594149;287968;0.9354609847068787
123.50214152567696;289312;0.9378836750984192
123.92902372042062;290312;0.9366484880447388
124.5027533901561;291656;0.9383584260940552
124.92963558489976;292656;0.9380000233650208
125.50336525463523;294000;0.9401681423187256
125.93024744937888;295000;0.938101589679718
126.50397711911437;296344;0.9409024715423584
126.93085931385802;297344;0.9408203363418579
127.5045889835935;298688;0.942280113697052
127.93147117833715;299688;0.9418359994888306
128.50520084807263;301032;0.943589985370636
128.9320830428163;302032;0.9431719183921814
129.50581271255177;303376;0.9441925287246704
129.93269490729543;304376;0.9436094164848328
130.50642457703088;305720;0.9457988739013672
130.93330677177454;306720;0.9437500238418579
131.50703644151002;308064;0.947637677192688
131.93391863625368;309064;0.9457266330718994
132.50764830598916;310408;0.9485289454460144
132.93453050073282;311408;0.9480703473091125
133.50826017046828;312752;0.9493059515953064
133.93514236521196;313752;0.9496563076972961
134.50887203494742;315096;0.950509250164032
134.93575422969107;316096;0.9506094455718994
135.50948389942656;317440;0.951582670211792
135.9363660941702;318440;0.9505859613418579
136.5100957639057;319784;0.952592134475708
136.93697795864935;320784;0.9528906941413879
137.5107076283848;322128;0.9539097547531128
137.9375898231285;323128;0.9532968997955322
138.51131949286395;324472;0.9545937776565552
138.9382016876076;325472;0.9538594484329224
139.5119313573431;326816;0.956806480884552
139.93881355208674;327816;0.9556172490119934
140.51254322182223;329160;0.9571340084075928
140.93942541656588;330160;0.9562422037124634
141.51315508630134;331504;0.9579089879989624
141.940037281045;332504;0.956976592540741
142.51376695078048;333848;0.9594048261642456
142.94064914552413;334848;0.9591406583786011
143.51437881525962;336192;0.9613134264945984
143.94126101000327;337192;0.9591484665870667
144.51499067973876;338536;0.9615323543548584
144.9418728744824;339536;0.9613984823226929
145.51560254421787;340880;0.9615188241004944
145.94248473896153;341880;0.9622578620910645
146.516214408697;343224;0.963506817817688
146.94309660344067;344224;0.9623984694480896
147.51682627317615;345568;0.9640861749649048
147.9437084679198;346568;0.9635078310966492
148.5174381376553;347912;0.9657466411590576
148.94432033239895;348912;0.9640547037124634
149.5180500021344;350256;0.9663357734680176
149.94493219687806;351256;0.9643828868865967
150.51866186661354;352600;0.9661846160888672
150.9455440613572;353600;0.9647734761238098
151.51927373109268;354944;0.9664829969406128
151.94615592583634;355944;0.9663281440734863
152.51988559557182;357288;0.9675893783569336
152.94676779031548;358288;0.9674531817436218
153.52049746005093;359632;0.967978835105896
153.9473796547946;360632;0.9669219255447388
154.52110932453007;361976;0.9672638177871704
154.94799151927373;362976;0.9676641225814819
155.5217211890092;364320;0.968511700630188
155.94860338375287;365320;0.9677265882492065
156.52233305348835;366664;0.9686298370361328
156.949215248232;367664;0.968320369720459
157.52294491796746;369008;0.9691181182861328
157.94982711271112;370008;0.9680312871932983
158.5235567824466;371352;0.969077467918396
158.95043897719026;372352;0.9691563248634338
159.52416864692574;373696;0.9699339270591736
159.9510508416694;374696;0.9691484570503235
160.52478051140486;376040;0.9707244634628296
160.95166270614854;377040;0.9691797494888306
161.525392375884;378384;0.9703834056854248
161.95227457062765;379384;0.9698438048362732
162.52600424036314;380728;0.9705597162246704
162.9528864351068;381728;0.9709141254425049
163.52661610484228;383072;0.9707961678504944
163.95349829958593;384072;0.9704375267028809
164.5272279693214;385416;0.9711604714393616
164.95411016406507;386416;0.9707891345024109
165.52783983380053;387760;0.9715421199798584
165.95472202854418;388760;0.9705469012260437
166.52845169827967;390104;0.9717164635658264
166.95533389302332;391104;0.9717735052108765
167.5290635627588;392448;0.9726950526237488
167.95594575750246;393448;0.9716094136238098
168.52967542723792;394792;0.972154438495636
168.95655762198157;395792;0.9716719388961792
169.53028729171706;397136;0.972797691822052
169.9571694864607;398136;0.9721094369888306
170.5308991561962;399480;0.9729973077774048
170.95778135093985;400480;0.9726719260215759
171.53151102067534;401824;0.9731193780899048
171.958393215419;402824;0.9728359580039978
172.53212288515445;404168;0.9734254479408264
172.9590050798981;405168;0.9732422232627869
173.5327347496336;406512;0.9740106463432312
173.95961694437725;407512;0.9726719260215759
174.53334661411273;408856;0.9731677770614624
174.96022880885639;409856;0.9736953377723694
175.53395847859187;411200;0.9743555188179016
175.96084067333553;412200;0.9731250405311584
176.53457034307098;413544;0.9742063879966736
176.96145253781464;414544;0.974359393119812
177.53518220755012;415888;0.97478187084198
177.96206440229378;416888;0.9740859866142273
178.53579407202926;418232;0.9741598963737488
178.96267626677292;419232;0.9743203520774841
179.5364059365084;420576;0.9747256636619568
179.96328813125206;421576;0.9738438129425049
180.5370178009875;422920;0.9756828546524048
180.96389999573117;423920;0.9736953377723694
181.53762966546665;425264;0.9756596088409424
181.9645118602103;426264;0.9745000600814819
182.5382415299458;427608;0.975777804851532
182.96512372468945;428608;0.9749531745910645
183.5388533944249;429952;0.9761711359024048
183.9657355891686;430952;0.9754297137260437
184.53946525890404;432296;0.9762912392616272
184.9663474536477;433296;0.9751484990119934
185.54007712338318;434640;0.9761052131652832
185.96695931812684;435640;0.9758594036102295
186.54068898786232;436984;0.9761400818824768
186.96757118260598;437984;0.9752031564712524
187.54130085234144;439328;0.9768454432487488
187.96818304708512;440328;0.9755468964576721
188.54191271682058;441672;0.9769966006278992
188.96879491156423;442672;0.976312518119812
189.54252458129972;444016;0.9766923189163208
189.96940677604337;445016;0.9765703678131104
190.54313644577886;446360;0.9770526885986328
190.9700186405225;447360;0.976664125919342
191.54374831025797;448704;0.9772832989692688
191.97063050500162;449704;0.9766953587532043
192.5443601747371;451048;0.9778781533241272
192.97124236948076;452048;0.9771250486373901
193.54497203921625;453392;0.977783203125
193.9718542339599;454392;0.9765937924385071
194.5455839036954;455736;0.9781901240348816
194.97246609843904;456736;0.9781328439712524
195.5461957681745;458080;0.9785098433494568
195.97307796291815;459080;0.9788203835487366
196.54680763265364;460424;0.979678213596344
196.9736898273973;461424;0.9795781970024109
197.54741949713278;462768;0.9792461395263672
197.97430169187643;463768;0.9789609909057617
198.54803136161192;465112;0.9797014594078064
198.97491355635557;466112;0.9797578454017639
199.54864322609103;467456;0.980238139629364
199.97552542083469;468456;0.9792187809944153
200.54925509057017;469800;0.9807303547859192
200.97613728531383;470800;0.9803360104560852
201.5498669550493;472144;0.9813174605369568
201.97674914979297;473144;0.9800156950950623
202.55047881952845;474488;0.9815906286239624
202.9773610142721;475488;0.9802656769752502
203.55109068400756;476832;0.9806799292564392
203.97797287875122;477832;0.9809609651565552
204.5517025484867;479176;0.981220543384552
204.97858474323036;480176;0.9810547232627869
205.55231441296584;481520;0.981920063495636
205.9791966077095;482520;0.980945348739624
206.55292627744498;483864;0.982069194316864
206.97980847218864;484864;0.9817265868186951
207.5535381419241;486208;0.9817766547203064
207.98042033666775;487208;0.9814609885215759
208.55415000640323;488552;0.9818696975708008
208.9810322011469;489552;0.9819688200950623
209.55476187088237;490896;0.9832860827445984
209.98164406562603;491896;0.9818437695503235
210.55537373536148;493240;0.9826118350028992
210.98225593010517;494240;0.9826172590255737
211.55598559984062;495584;0.9827474355697632
211.98286779458428;496584;0.9822578430175781
212.55659746431976;497928;0.9825013875961304
212.98347965906342;498928;0.9817187786102295
213.5572093287989;500272;0.9824258089065552
213.98409152354256;501272;0.9820703864097595
214.55782119327802;502616;0.9832919239997864
214.9847033880217;503616;0.9824063181877136
215.55843305775716;504960;0.98271644115448
215.9853152525008;505960;0.9821797609329224
216.5590449222363;507304;0.983018696308136
216.98592711697995;508304;0.9827031493186951
217.55965678671544;509648;0.9834798574447632
217.9865389814591;510648;0.982898473739624
218.56026865119455;511992;0.9834566116333008
218.9871508459382;512992;0.9821016192436218
219.5608805156737;514336;0.983539879322052
219.98776271041734;515336;0.9829531908035278
220.56149238015283;516680;0.9832744598388672
220.98837457489648;517680;0.982843816280365
221.56210424463197;519024;0.9837976098060608
221.98898643937562;520024;0.9831563234329224
222.56271610911108;521368;0.9834352135658264
222.98959830385473;522368;0.9829375743865967
223.56332797359022;523712;0.983526349067688
223.99021016833387;524712;0.9830312728881836
224.56393983806936;526056;0.9839274287223816
224.990822032813;527056;0.983375072479248
225.5645517025485;528400;0.984266459941864
225.99143389729215;529400;0.9827812910079956
226.5651635670276;530744;0.983706533908844
226.99204576177127;531744;0.982492208480835
227.56577543150675;533088;0.9836444854736328
227.9926576262504;534088;0.9836484789848328
228.5663872959859;535432;0.9837162494659424
228.99326949072955;536432;0.9837890863418579
229.56699916046503;537776;0.983931303024292
229.99388135520869;538776;0.9826250672340393
230.56761102494414;540120;0.984696626663208
230.9944932196878;541120;0.9840781688690186
231.56822288942328;542464;0.984419584274292
231.99510508416694;543464;0.9833593964576721
232.56883475390242;544808;0.9844157099723816
232.99571694864608;545808;0.9830703735351562
233.56944661838153;547152;0.98454749584198
233.99632881312522;548152;0.9834922552108765
234.57005848286067;549496;0.9840708374977112
234.99694067760433;550496;0.9830000400543213
235.5706703473398;551840;0.9848458766937256
235.99755254208347;552840;0.9833906888961792
236.57128221181895;554184;0.984330415725708
236.9981644065626;555184;0.9838828444480896
237.57189407629807;556528;0.9848167896270752
237.99877627104175;557528;0.9833828806877136
238.5725059407772;558872;0.9845184087753296
238.99938813552086;559872;0.9840156435966492
239.57311780525635;561216;0.9844233989715576
240.0;562216;0.9846406579017639


==> events.out.tfevents.1565885707.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1244526281952858
1.00418410041841;2344;0.18381768465042114
2.00836820083682;4688;0.20591162145137787
3.01255230125523;7032;0.2417396605014801
4.01673640167364;9376;0.3272292912006378
5.02092050209205;11720;0.359375
6.02510460251046;14064;0.4040605127811432
7.02928870292887;16408;0.46581411361694336
8.03347280334728;18752;0.5346337556838989
9.03765690376569;21096;0.6091262102127075
10.0418410041841;23440;0.6320660710334778
11.04602510460251;25784;0.6450537443161011
12.05020920502092;28128;0.6600318551063538
13.05439330543933;30472;0.6560012102127075
14.05857740585774;32816;0.6681926846504211
15.06276150627615;35160;0.666650116443634
16.06694560669456;37504;0.6709793210029602
17.07112970711297;39848;0.6743630766868591
18.07531380753138;42192;0.6721237897872925
19.07949790794979;44536;0.674761176109314
20.0836820083682;46880;0.676602303981781
21.08786610878661;49224;0.6763535141944885
22.09205020920502;51568;0.6809812784194946
23.09623430962343;53912;0.6810808181762695
24.10041841004184;56256;0.6821755766868591
25.10460251046025;58600;0.6882961988449097
26.10878661087866;60944;0.6902368664741516
27.11297071129707;63288;0.6945163607597351
28.11715481171548;65632;0.6975517868995667
29.12133891213389;67976;0.6977508068084717
30.1255230125523;70320;0.7013335824012756
31.12970711297071;72664;0.7184016704559326
32.13389121338912;75008;0.7274582386016846
33.13807531380753;77352;0.7374104261398315
34.14225941422594;79696;0.7435808181762695
35.14644351464435;82040;0.7506468892097473
36.15062761506276;84384;0.7542794942855835
37.15481171548117;86728;0.7562699317932129
38.15899581589958;89072;0.754727303981781
39.16317991631799;91416;0.7553741931915283
40.1673640167364;93760;0.7570163607597351
41.17154811715481;96104;0.7604995965957642
42.17573221757322;98448;0.7599024772644043
43.17991631799163;100792;0.7624403238296509
44.18410041841004;103136;0.763982892036438
45.18828451882845;105480;0.7648785710334778
46.19246861924686;107824;0.7666699886322021
47.19665271966527;110168;0.7722930312156677
48.20083682008368;112512;0.7712480425834656
49.20502092050209;114856;0.7716958522796631
50.2092050209205;117200;0.7741839289665222
51.21338912133891;119544;0.7726413607597351
52.21757322175732;121888;0.7741341590881348
53.22175732217573;124232;0.7742336988449097
54.22594142259414;126576;0.7754777073860168
55.23012552301255;128920;0.7790605425834656
56.23430962343096;131264;0.7758260369300842
57.23849372384937;133608;0.7816978693008423
58.24267782426778;135952;0.7796576619148254
59.24686192468619;138296;0.7796576619148254
60.2510460251046;140640;0.7819964289665222
61.25523012552301;142984;0.7829916477203369
62.25941422594142;145328;0.7836385369300842
63.26359832635983;147672;0.7871218323707581
64.26778242677824;150016;0.7856787443161011
65.27196652719665;152360;0.7877189517021179
66.27615062761507;154704;0.7868232727050781
67.28033472803347;157048;0.7901074886322021
68.28451882845188;159392;0.7945860028266907
69.2887029288703;161736;0.7919984459877014
70.2928870292887;164080;0.7940386533737183
71.2970711297071;166424;0.7969247698783875
72.30125523012552;168768;0.798517107963562
73.30543933054393;171112;0.7982185482978821
74.30962343096235;173456;0.8007563948631287
75.31380753138075;175800;0.796875
76.31799163179916;178144;0.8037420511245728
77.32217573221757;180488;0.8047372698783875
78.32635983263599;182832;0.8030951619148254
79.33054393305439;185176;0.8053343892097473
80.3347280334728;187520;0.8055832386016846
81.33891213389121;189864;0.8077229261398315
82.34309623430963;192208;0.810857892036438
83.34728033472804;194552;0.8117535710334778
84.35146443514644;196896;0.8209593892097473
85.35564853556485;199240;0.8244924545288086
86.35983263598327;201584;0.8298666477203369
87.36401673640168;203928;0.8355891704559326
88.36820083682008;206272;0.8399183750152588
89.3723849372385;208616;0.8429538607597351
90.3765690376569;210960;0.8405155539512634
91.38075313807532;213304;0.8491241931915283
92.38493723849372;215648;0.8561405539512634
93.38912133891213;217992;0.859375
94.39330543933055;220336;0.8672372698783875
95.39748953974896;222680;0.8699741363525391
96.40167364016736;225024;0.8705214858055115
97.40585774058577;227368;0.8752985596656799
98.41004184100419;229712;0.8785330653190613
99.4142259414226;232056;0.8811206221580505
100.418410041841;234400;0.8829618096351624
101.42259414225941;236744;0.8856489062309265
102.42677824267783;239088;0.8849024772644043
103.43096234309624;241432;0.8903264403343201
104.43514644351464;243776;0.8934614062309265
105.43933054393305;246120;0.8940585255622864
106.44351464435147;248464;0.895352303981781
107.44769874476988;250808;0.9015724658966064
108.45188284518828;253152;0.9062002301216125
109.4560669456067;255496;0.9072452187538147
110.4602510460251;257840;0.9080911874771118
111.46443514644352;260184;0.9131668210029602
112.46861924686192;262528;0.9123208522796631
113.47280334728033;264872;0.9165505766868591
114.47698744769875;267216;0.9203822016716003
115.48117154811716;269560;0.9181429147720337
116.48535564853556;271904;0.9239152073860168
117.48953974895397;274248;0.9241142868995667
118.49372384937239;276592;0.9268013834953308
119.4979079497908;278936;0.9220740795135498
120.5020920502092;281280;0.9261544942855835
121.50627615062761;283624;0.9269008636474609
122.51046025104603;285968;0.9307324886322021
123.51464435146444;288312;0.9297870397567749
124.51882845188284;290656;0.9267516136169434
125.52301255230125;293000;0.9324243664741516
126.52719665271967;295344;0.9330712556838989
127.53138075313808;297688;0.9333698153495789
128.53556485355648;300032;0.9359574317932129
129.5397489539749;302376;0.9385947585105896
130.5439330543933;304720;0.9378483295440674
131.5481171548117;307064;0.9404359459877014
132.55230125523013;309408;0.9360072016716003
133.55648535564853;311752;0.9436206221580505
134.56066945606693;314096;0.9453125
135.56485355648536;316440;0.9430235028266907
136.56903765690376;318784;0.9457603693008423
137.5732217573222;321128;0.9478005766868591
138.5774058577406;323472;0.9440684914588928
139.581589958159;325816;0.9499403238296509
140.5857740585774;328160;0.9485470056533813
141.5899581589958;330504;0.9528264403343201
142.5941422594142;332848;0.9535728693008423
143.59832635983264;335192;0.9538714289665222
144.60251046025104;337536;0.954767107963562
145.60669456066947;339880;0.9575537443161011
146.61087866108787;342224;0.9568570852279663
147.61506276150627;344568;0.957653284072876
148.6192468619247;346912;0.9586485028266907
149.6234309623431;349256;0.9628782272338867
150.6276150627615;351600;0.9611863493919373
151.63179916317992;353944;0.9584494829177856
152.63598326359832;356288;0.9613355994224548
153.64016736401675;358632;0.9606887102127075
154.64435146443515;360976;0.9639729261398315
155.64853556485355;363320;0.9618332386016846
156.65271966527197;365664;0.9592456221580505
157.65690376569037;368008;0.9636743664741516
158.66108786610877;370352;0.9652169942855835
159.6652719665272;372696;0.9623308181762695
160.6694560669456;375040;0.9668591022491455
161.67364016736403;377384;0.9664610028266907
162.67782426778243;379728;0.9690485596656799
163.68200836820083;382072;0.9645203351974487
164.68619246861925;384416;0.9695959687232971
165.69037656903765;386760;0.9659633636474609
166.69456066945608;389104;0.9676552414894104
167.69874476987448;391448;0.9688993096351624
168.70292887029288;393792;0.967306911945343
169.7071129707113;396136;0.9680035710334778
170.7112970711297;398480;0.9692476391792297
171.7154811715481;400824;0.9694964289665222
172.71966527196653;403168;0.9711385369300842
173.72384937238493;405512;0.9682026505470276
174.72803347280336;407856;0.9686007499694824
175.73221757322176;410200;0.9690983295440674
176.73640167364016;412544;0.9709892868995667
177.7405857740586;414888;0.9681528806686401
178.744769874477;417232;0.9701433181762695
179.7489539748954;419576;0.9704418778419495
180.7531380753138;421920;0.9694964289665222
181.7573221757322;424264;0.9708399772644043
182.76150627615064;426608;0.9726313948631287
183.76569037656904;428952;0.970392107963562
184.76987447698744;431296;0.9712380766868591
185.77405857740587;433640;0.9715864062309265
186.77824267782427;435984;0.9701433181762695
187.78242677824267;438328;0.9725816249847412
188.7866108786611;440672;0.9717356562614441
189.7907949790795;443016;0.971835196018219
190.79497907949792;445360;0.9730294942855835
191.79916317991632;447704;0.9715864062309265
192.80334728033472;450048;0.972979724407196
193.80753138075315;452392;0.9713873267173767
194.81171548117155;454736;0.9745720624923706
195.81589958158995;457080;0.9747711420059204
196.82008368200837;459424;0.9760151505470276
197.82426778242677;461768;0.9769108295440674
198.8284518828452;464112;0.9751691818237305
199.8326359832636;466456;0.974920392036438
200.836820083682;468800;0.9752189517021179
201.84100418410043;471144;0.9783041477203369
202.84518828451883;473488;0.9755672812461853
203.84937238493723;475832;0.9773089289665222
204.85355648535565;478176;0.9785529375076294
205.85774058577405;480520;0.9787022471427917
206.86192468619248;482864;0.9793989062309265
207.86610878661088;485208;0.9755175113677979
208.87029288702928;487552;0.9774582386016846
209.8744769874477;489896;0.9808419942855835
210.8786610878661;492240;0.982533872127533
211.8828451882845;494584;0.9794984459877014
212.88702928870293;496928;0.9805434346199036
213.89121338912133;499272;0.9813395738601685
214.89539748953976;501616;0.9797472357749939
215.89958158995816;503960;0.9802448153495789
216.90376569037656;506304;0.9806926846504211
217.907949790795;508648;0.9803941249847412
218.9121338912134;510992;0.9802448153495789
219.9163179916318;513336;0.982235312461853
220.9205020920502;515680;0.9789510369300842
221.9246861924686;518024;0.9815386533737183
222.92887029288704;520368;0.9814888834953308
223.93305439330544;522712;0.9810410141944885
224.93723849372384;525056;0.977806568145752
225.94142259414227;527400;0.9801453351974487
226.94560669456067;529744;0.9804438948631287
227.94979079497907;532088;0.9795979261398315
228.9539748953975;534432;0.9827826619148254
229.9581589958159;536776;0.9808419942855835
230.96234309623432;539120;0.9817874431610107
231.96652719665272;541464;0.982235312461853
232.97071129707112;543808;0.9811405539512634
233.97489539748955;546152;0.9800955653190613
234.97907949790795;548496;0.9808917045593262
235.98326359832635;550840;0.9817376732826233
236.98744769874477;553184;0.9816381335258484
237.99163179916317;555528;0.9821357727050781
238.9958158995816;557872;0.9815883636474609
240.0;560216;0.9805434346199036


==> events.out.tfevents.1569318989.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.1332421898841858
0.8537643894873145;2000;0.15460938215255737
1.4274940592227898;3344;0.1861533522605896
1.854376253966447;4344;0.20649220049381256
2.4281059237019225;5688;0.2086317241191864
2.8549881184455796;6688;0.21474219858646393
3.428717788181055;8032;0.2256692498922348
3.855599982924712;9032;0.25157031416893005
4.429329652660187;10376;0.3010215163230896
4.856211847403845;11376;0.3411250114440918
5.42994151713932;12720;0.3684624433517456
5.856823711882978;13720;0.3890078365802765
6.430553381618453;15064;0.411322683095932
6.85743557636211;16064;0.43186721205711365
7.431165246097585;17408;0.4696916937828064
7.858047440841243;18408;0.5247890949249268
8.431777110576718;19752;0.5600121021270752
8.858659305320375;20752;0.5882266163825989
9.43238897505585;22096;0.61123126745224
9.859271169799507;23096;0.6228984594345093
10.433000839534984;24440;0.6327000856399536
10.85988303427864;25440;0.6391953229904175
11.433612704014116;26784;0.6442948579788208
11.860494898757773;27784;0.6506640911102295
12.434224568493248;29128;0.654258131980896
12.861106763236906;30128;0.654523491859436
13.43483643297238;31472;0.6599334478378296
13.861718627716037;32472;0.6615468859672546
14.435448297451513;33816;0.6604217290878296
14.86233049219517;34816;0.662179708480835
15.436060161930646;36160;0.6659168004989624
15.862942356674303;37160;0.6650156378746033
16.436672026409777;38504;0.6672828197479248
16.863554221153436;39504;0.6659922003746033
17.43728389088891;40848;0.670011043548584
17.86416608563257;41848;0.6677734851837158
18.437895755368043;43192;0.6697785258293152
18.8647779501117;44192;0.6713984608650208
19.438507619847176;45536;0.6740044951438904
19.865389814590834;46536;0.6706250309944153
20.43911948432631;47880;0.674039363861084
20.866001679069967;48880;0.6755000352859497
21.43973134880544;50224;0.6765853762626648
21.8666135435491;51224;0.6760859489440918
22.440343213284574;52568;0.6811213493347168
22.867225408028233;53568;0.6818047165870667
23.440955077763707;54912;0.6869245171546936
23.867837272507362;55912;0.6858125329017639
24.44156694224284;57256;0.6862075924873352
24.868449136986495;58256;0.687070369720459
25.442178806721973;59600;0.6910400390625
25.869061001465628;60600;0.6939141154289246
26.442790671201106;61944;0.6967405080795288
26.86967286594476;62944;0.6969844102859497
27.443402535680235;64288;0.699893057346344
27.870284730423894;65288;0.7021563053131104
28.444014400159368;66632;0.7106913924217224
28.870896594903027;67632;0.7154141068458557
29.4446262646385;68976;0.7195599675178528
29.87150845938216;69976;0.7233984470367432
30.445238129117634;71320;0.7263319492340088
30.872120323861292;72320;0.7294687628746033
31.445849993596767;73664;0.7339971661567688
31.872732188340425;74664;0.7366641163825989
32.4464618580759;76008;0.738228976726532
32.873344052819554;77008;0.7421406507492065
33.44707372255503;78352;0.7449001669883728
33.87395591729869;79352;0.7471094131469727
34.447685587034165;80696;0.7472195625305176
34.87456778177782;81696;0.7492109537124634
35.4482974515133;83040;0.7496705651283264
35.87517964625695;84040;0.751773476600647
36.44890931599243;85384;0.7527514100074768
36.875791510736086;86384;0.7504922151565552
37.449521180471564;87728;0.753667950630188
37.87640337521522;88728;0.7539687752723694
38.4501330449507;90072;0.7533908486366272
38.87701523969435;91072;0.7543047070503235
39.45074490942983;92416;0.7568010687828064
39.877627104173484;93416;0.7543984651565552
40.45135677390896;94760;0.7588549256324768
40.87823896865262;95760;0.7560312747955322
41.451968638388095;97104;0.7582523822784424
41.87885083313175;98104;0.7606562972068787
42.45258050286723;99448;0.7575083374977112
42.87946269761088;100448;0.7608359456062317
43.45319236734636;101792;0.7599826455116272
43.880074562090016;102792;0.7614765763282776
44.453804231825494;104136;0.7613602876663208
44.88068642656915;105136;0.7609453201293945
45.45441609630463;106480;0.7617459297180176
45.88129829104828;107480;0.7626484632492065
46.45502796078375;108824;0.7643501162528992
46.881910155527414;109824;0.7643906474113464
47.455639825262885;111168;0.7655571699142456
47.88252202000655;112168;0.7644219398498535
48.45625168974202;113512;0.7649953365325928
48.88313388448568;114512;0.7641875147819519
49.45686355422115;115856;0.7677292823791504
49.88374574896481;116856;0.7676640748977661
50.457475418700284;118200;0.76982581615448
50.884357613443946;119200;0.7705469131469727
51.45808728317942;120544;0.7736138105392456
51.88496947792308;121544;0.7733438014984131
52.45869914765855;122888;0.7776053547859192
52.88558134240221;123888;0.776593804359436
53.45931101213768;125232;0.7784172296524048
53.886193206881345;126232;0.7787578701972961
54.459922876616815;127576;0.7827885150909424
54.88680507136047;128576;0.7812656760215759
55.46053474109595;129920;0.7831547260284424
55.8874169358396;130920;0.7817891240119934
56.46114660557508;132264;0.7854120135307312
56.888028800318736;133264;0.7855547070503235
57.461758470054214;134608;0.7867180109024048
57.88864066479787;135608;0.7870156764984131
58.46237033453335;136952;0.788465678691864
58.889252529277;137952;0.7895938158035278
59.46298219901248;139296;0.7916375994682312
59.889864393756135;140296;0.7892500162124634
60.46359406349161;141640;0.7923216223716736
60.89047625823527;142640;0.7915390729904175
61.464205927970745;143984;0.7928796410560608
61.8910881227144;144984;0.7937422394752502
62.46481779244988;146328;0.7935830354690552
62.89169998719353;147328;0.7924922108650208
63.46542965692901;148672;0.7964584231376648
63.892311851672666;149672;0.7961562871932983
64.46604152140814;151016;0.7946506142616272
64.8929237161518;152016;0.7948281764984131
65.46665338588727;153360;0.796373188495636
65.89353558063094;154360;0.7959609627723694
66.46726525036641;155704;0.8000062704086304
66.89414744511006;156704;0.7974141240119934
67.46787711484554;158048;0.8013160228729248
67.89475930958919;159048;0.7991015911102295
68.46848897932468;160392;0.8020969033241272
68.89537117406833;161392;0.8023750185966492
69.4691008438038;162736;0.8045170307159424
69.89598303854746;163736;0.8091484904289246
70.46971270828294;165080;0.8157029151916504
70.8965949030266;166080;0.8202656507492065
71.47032457276207;167424;0.825497567653656
71.89720676750572;168424;0.8274453282356262
72.4709364372412;169768;0.8320642113685608
72.89781863198486;170768;0.831726610660553
73.47154830172033;172112;0.8339669704437256
73.89843049646399;173112;0.8363359570503235
74.47216016619947;174456;0.8369624614715576
74.89904236094313;175456;0.8346484899520874
75.4727720306786;176800;0.8381696343421936
75.89965422542225;177800;0.837960958480835
76.47338389515774;179144;0.8396751880645752
76.9002660899014;180144;0.8397500514984131
77.47399575963686;181488;0.8413900136947632
77.90087795438052;182488;0.8399688005447388
78.474607624116;183832;0.8425021767616272
78.90148981885966;184832;0.8411953449249268
79.47521948859513;186176;0.8434225916862488
79.90210168333878;187176;0.8424218893051147
80.47583135307427;188520;0.845393180847168
80.90271354781792;189520;0.8431328535079956
81.4764432175534;190864;0.8461430072784424
81.90332541229705;191864;0.8453906774520874
82.47705508203254;193208;0.8498244881629944
82.90393727677619;194208;0.8481718897819519
83.47766694651166;195552;0.8521089553833008
83.90454914125532;196552;0.8522812724113464
84.47827881099079;197896;0.8565673828125
84.90516100573446;198896;0.8550000190734863
85.47889067546993;200240;0.8588441610336304
85.90577287021358;201240;0.8584843873977661
86.47950253994905;202584;0.8620237708091736
86.90638473469272;203584;0.8610312938690186
87.48011440442819;204928;0.8640737533569336
87.90699659917185;205928;0.8637109994888306
88.48072626890732;207272;0.8675498366355896
88.90760846365099;208272;0.8682265877723694
89.48133813338646;209616;0.8721458911895752
89.90822032813011;210616;0.8736953735351562
90.48194999786558;211960;0.8798344135284424
90.90883219260925;212960;0.8816875219345093
91.48256186234472;214304;0.8850892782211304
91.90944405708838;215304;0.8890469074249268
92.48317372682385;216648;0.8922351598739624
92.9100559215675;217648;0.8934062719345093
93.48378559130299;218992;0.8960581421852112
93.91066778604664;219992;0.8980156779289246
94.48439745578212;221336;0.9010300636291504
94.91127965052577;222336;0.9009531736373901
95.48500932026126;223680;0.9044654369354248
95.91189151500491;224680;0.9057344198226929
96.48562118474038;226024;0.906377911567688
96.91250337948404;227024;0.9051641225814819
97.48623304921952;228368;0.9085538387298584
97.91311524396318;229368;0.9075937867164612
98.48684491369865;230712;0.9119466543197632
98.9137271084423;231712;0.9123203754425049
99.48745677817779;233056;0.9136691689491272
99.91433897292144;234056;0.9143437743186951
100.48806864265691;235400;0.9148744344711304
100.91495083740057;236400;0.9154062867164612
101.48868050713605;237744;0.9194278120994568
101.91556270187971;238744;0.9198281764984131
102.48929237161518;240088;0.9233611822128296
102.91617456635883;241088;0.9221953749656677
103.48990423609432;242432;0.924791157245636
103.91678643083797;243432;0.9247187972068787
104.49051610057344;244776;0.9269689917564392
104.9173982953171;245776;0.9263984560966492
105.49112796505258;247120;0.929146945476532
105.91801015979624;248120;0.9268906712532043
106.49173982953171;249464;0.9285637140274048
106.91862202427536;250464;0.9296406507492065
107.49235169401085;251808;0.931049644947052
107.9192338887545;252808;0.9301016330718994
108.49296355848998;254152;0.93144690990448
108.91984575323363;255152;0.9310390949249268
109.4935754229691;256496;0.9314992427825928
109.92045761771277;257496;0.93101567029953
110.49418728744824;258840;0.9340665340423584
110.9210694821919;259840;0.9325859546661377
111.49479915192737;261184;0.9342429041862488
111.92168134667104;262184;0.9330313205718994
112.4954110164065;263528;0.9354984760284424
112.92229321115016;264528;0.9337031841278076
113.49602288088563;265872;0.9353104829788208
113.9229050756293;266872;0.9346094131469727
114.49663474536477;268216;0.9350702166557312
114.92351694010843;269216;0.9350625276565552
115.4972466098439;270560;0.9370484948158264
115.92412880458757;271560;0.9374531507492065
116.49785847432304;272904;0.9380735754966736
116.9247406690667;273904;0.9367969036102295
117.49847033880216;275248;0.9382982850074768
117.92535253354582;276248;0.9377344250679016
118.4990822032813;277592;0.938784658908844
118.92596439802496;278592;0.9385938048362732
119.49969406776043;279936;0.9401874542236328
119.92657626250408;280936;0.9398203492164612
120.50030593223957;282280;0.9413365125656128
120.92718812698322;283280;0.939523458480835
121.5009177967187;284624;0.9412241578102112
121.92779999146235;285624;0.9412656426429749
122.50152966119784;286968;0.9430938959121704
122.92841185594149;287968;0.9424062967300415
123.50214152567696;289312;0.942619264125824
123.92902372042062;290312;0.9419062733650208
124.5027533901561;291656;0.9434930682182312
124.92963558489976;292656;0.9418359994888306
125.50336525463523;294000;0.944444477558136
125.93024744937888;295000;0.9418594241142273
126.50397711911437;296344;0.9444115161895752
126.93085931385802;297344;0.9439531564712524
127.5045889835935;298688;0.94450843334198
127.93147117833715;299688;0.9447734951972961
128.50520084807263;301032;0.9453589916229248
128.9320830428163;302032;0.9446172118186951
129.50581271255177;303376;0.9466552734375
129.93269490729543;304376;0.9452031850814819
130.50642457703088;305720;0.945671021938324
130.93330677177454;306720;0.9452500343322754
131.50703644151002;308064;0.9473082423210144
131.93391863625368;309064;0.9460859894752502
132.50764830598916;310408;0.9480155110359192
132.93453050073282;311408;0.9475547075271606
133.50826017046828;312752;0.9487614631652832
133.93514236521196;313752;0.949765682220459
134.50887203494742;315096;0.9499763250350952
134.93575422969107;316096;0.950140655040741
135.50948389942656;317440;0.951435387134552
135.9363660941702;318440;0.9497187733650208
136.5100957639057;319784;0.952501118183136
136.93697795864935;320784;0.9518203735351562
137.5107076283848;322128;0.9524797797203064
137.9375898231285;323128;0.9513437747955322
138.51131949286395;324472;0.9540202021598816
138.9382016876076;325472;0.9522031545639038
139.5119313573431;326816;0.9548495411872864
139.93881355208674;327816;0.9536797404289246
140.51254322182223;329160;0.9540841579437256
140.93942541656588;330160;0.9535078406333923
141.51315508630134;331504;0.9554618000984192
141.940037281045;332504;0.9536485075950623
142.51376695078048;333848;0.9559752345085144
142.94064914552413;334848;0.9541016221046448
143.51437881525962;336192;0.9558396339416504
143.94126101000327;337192;0.9549610018730164
144.51499067973876;338536;0.9563918709754944
144.9418728744824;339536;0.9550000429153442
145.51560254421787;340880;0.956196129322052
145.94248473896153;341880;0.9565703868865967
146.516214408697;343224;0.9573296308517456
146.94309660344067;344224;0.9566953778266907
147.51682627317615;345568;0.958021342754364
147.9437084679198;346568;0.9554219245910645
148.5174381376553;347912;0.958143413066864
148.94432033239895;348912;0.9566797614097595
149.5180500021344;350256;0.9585697650909424
149.94493219687806;351256;0.9575390815734863
150.51866186661354;352600;0.959292471408844
150.9455440613572;353600;0.9578203558921814
151.51927373109268;354944;0.9592324495315552
151.94615592583634;355944;0.9581953287124634
152.51988559557182;357288;0.960249662399292
152.94676779031548;358288;0.9590703845024109
153.52049746005093;359632;0.9596896767616272
153.9473796547946;360632;0.9588906764984131
154.52110932453007;361976;0.9604531526565552
154.94799151927373;362976;0.9606016278266907
155.5217211890092;364320;0.9607940912246704
155.94860338375287;365320;0.9598672389984131
156.52233305348835;366664;0.9609956741333008
156.949215248232;367664;0.9613359570503235
157.52294491796746;369008;0.961991548538208
157.94982711271112;370008;0.9606719017028809
158.5235567824466;371352;0.9620438814163208
158.95043897719026;372352;0.9606640934944153
159.52416864692574;373696;0.9626271724700928
159.9510508416694;374696;0.9622188210487366
160.52478051140486;376040;0.963032066822052
160.95166270614854;377040;0.9623438119888306
161.525392375884;378384;0.9641908407211304
161.95227457062765;379384;0.9636250734329224
162.52600424036314;380728;0.9641074538230896
162.9528864351068;381728;0.9637031555175781
163.52661610484228;383072;0.9638246297836304
163.95349829958593;384072;0.9642266035079956
164.5272279693214;385416;0.9649619460105896
164.95411016406507;386416;0.9638516306877136
165.52783983380053;387760;0.9658416509628296
165.95472202854418;388760;0.9646094441413879
166.52845169827967;390104;0.9661303162574768
166.95533389302332;391104;0.9652891159057617
167.5290635627588;392448;0.9666631817817688
167.95594575750246;393448;0.9657344222068787
168.52967542723792;394792;0.9668782949447632
168.95655762198157;395792;0.9659765958786011
169.53028729171706;397136;0.9676513671875
169.9571694864607;398136;0.9672890901565552
170.5308991561962;399480;0.9678063988685608
170.95778135093985;400480;0.9670000672340393
171.53151102067534;401824;0.9684845209121704
171.958393215419;402824;0.9686328768730164
172.53212288515445;404168;0.9680912494659424
172.9590050798981;405168;0.9683985114097595
173.5327347496336;406512;0.9693991541862488
173.95961694437725;407512;0.9678672552108765
174.53334661411273;408856;0.969244122505188
174.96022880885639;409856;0.9695781469345093
175.53395847859187;411200;0.9703446626663208
175.96084067333553;412200;0.9699766039848328
176.53457034307098;413544;0.9708038568496704
176.96145253781464;414544;0.970679759979248
177.53518220755012;415888;0.9716545343399048
177.96206440229378;416888;0.9697344303131104
178.53579407202926;418232;0.9718133807182312
178.96267626677292;419232;0.9709063172340393
179.5364059365084;420576;0.9717766046524048
179.96328813125206;421576;0.9707969427108765
180.5370178009875;422920;0.9728906750679016
180.96389999573117;423920;0.9710156917572021
181.53762966546665;425264;0.9722532629966736
181.9645118602103;426264;0.9718281626701355
182.5382415299458;427608;0.9726465344429016
182.96512372468945;428608;0.9725703597068787
183.5388533944249;429952;0.9735863208770752
183.9657355891686;430952;0.9735234975814819
184.53946525890404;432296;0.973433256149292
184.9663474536477;433296;0.9736406803131104
185.54007712338318;434640;0.9737858772277832
185.96695931812684;435640;0.9729375243186951
186.54068898786232;436984;0.9736367464065552
186.96757118260598;437984;0.9730625748634338
187.54130085234144;439328;0.9750879406929016
187.96818304708512;440328;0.9740000367164612
188.54191271682058;441672;0.9750918745994568
188.96879491156423;442672;0.9743828773498535
189.54252458129972;444016;0.9754890203475952
189.96940677604337;445016;0.9746640920639038
190.54313644577886;446360;0.9751558303833008
190.9700186405225;447360;0.9742969274520874
191.54374831025797;448704;0.9752216339111328
191.97063050500162;449704;0.9746094346046448
192.5443601747371;451048;0.97600257396698
192.97124236948076;452048;0.9750781655311584
193.54497203921625;453392;0.976576030254364
193.9718542339599;454392;0.9755468964576721
194.5455839036954;455736;0.97661292552948
194.97246609843904;456736;0.9755468964576721
195.5461957681745;458080;0.9760470986366272
195.97307796291815;459080;0.9753594398498535
196.54680763265364;460424;0.9765586256980896
196.9736898273973;461424;0.975156307220459
197.54741949713278;462768;0.9766245484352112
197.97430169187643;463768;0.9765234589576721
198.54803136161192;465112;0.9774441719055176
198.97491355635557;466112;0.9761172533035278
199.54864322609103;467456;0.9775506854057312
199.97552542083469;468456;0.9767343997955322
200.54925509057017;469800;0.9775604009628296
200.97613728531383;470800;0.9770547151565552
201.5498669550493;472144;0.9779866933822632
201.97674914979297;473144;0.9766406416893005
202.55047881952845;474488;0.9781339168548584
202.9773610142721;475488;0.9773672223091125
203.55109068400756;476832;0.977827787399292
203.97797287875122;477832;0.9775781631469727
204.5517025484867;479176;0.9778878688812256
204.97858474323036;480176;0.9781562685966492
205.55231441296584;481520;0.9784942865371704
205.9791966077095;482520;0.9777031540870667
206.55292627744498;483864;0.9789186120033264
206.97980847218864;484864;0.9774922132492065
207.5535381419241;486208;0.979414701461792
207.98042033666775;487208;0.9789219498634338
208.55415000640323;488552;0.9788625240325928
208.9810322011469;489552;0.9791328310966492
209.55476187088237;490896;0.979312002658844
209.98164406562603;491896;0.9788438081741333
210.55537373536148;493240;0.979684054851532
210.98225593010517;494240;0.9793047308921814
211.55598559984062;495584;0.9804125428199768
211.98286779458428;496584;0.9792734980583191
212.55659746431976;497928;0.9803931713104248
212.98347965906342;498928;0.9797578454017639
213.5572093287989;500272;0.980238139629364
213.98409152354256;501272;0.9788359999656677
214.55782119327802;502616;0.9803834557533264
214.9847033880217;503616;0.9803360104560852
215.55843305775716;504960;0.9803796410560608
215.9853152525008;505960;0.9801328778266907
216.5590449222363;507304;0.9811469912528992
216.98592711697995;508304;0.9799531698226929
217.55965678671544;509648;0.9814743995666504
217.9865389814591;510648;0.9799453616142273
218.56026865119455;511992;0.981098473072052
218.9871508459382;512992;0.9798594117164612
219.5608805156737;514336;0.9808872938156128
219.98776271041734;515336;0.9808281660079956
220.56149238015283;516680;0.9808040261268616
220.98837457489648;517680;0.9795547127723694
221.56210424463197;519024;0.9810500741004944
221.98898643937562;520024;0.9815391302108765
222.56271610911108;521368;0.980577290058136
222.98959830385473;522368;0.9805000424385071
223.56332797359022;523712;0.9825749397277832
223.99021016833387;524712;0.9806094169616699
224.56393983806936;526056;0.9812942147254944
224.990822032813;527056;0.9812110066413879
225.5645517025485;528400;0.9817573428153992
225.99143389729215;529400;0.9806875586509705
226.5651635670276;530744;0.9819161891937256
226.99204576177127;531744;0.9816797375679016
227.56577543150675;533088;0.9822319746017456
227.9926576262504;534088;0.9814766049385071
228.5663872959859;535432;0.9818328619003296
228.99326949072955;536432;0.982398509979248
229.56699916046503;537776;0.9828811287879944
229.99388135520869;538776;0.9811875224113464
230.56761102494414;540120;0.9828248620033264
230.9944932196878;541120;0.9819062948226929
231.56822288942328;542464;0.9824974536895752
231.99510508416694;543464;0.9809609651565552
232.56883475390242;544808;0.9828036427497864
232.99571694864608;545808;0.9822031855583191
233.56944661838153;547152;0.9831891655921936
233.99632881312522;548152;0.9825391173362732
234.57005848286067;549496;0.9825187921524048
234.99694067760433;550496;0.9822109937667847
235.5706703473398;551840;0.9830283522605896
235.99755254208347;552840;0.982718825340271
236.57128221181895;554184;0.983390748500824
236.9981644065626;555184;0.9826719164848328
237.57189407629807;556528;0.983332633972168
237.99877627104175;557528;0.9828281998634338
238.5725059407772;558872;0.9835786819458008
238.99938813552086;559872;0.9830000400543213
239.57311780525635;561216;0.9833345413208008
240.0;562216;0.9830703735351562


==> events.out.tfevents.1569318989.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1255473792552948
1.00418410041841;2344;0.1728702187538147
2.00836820083682;4688;0.20735469460487366
3.01255230125523;7032;0.2156648188829422
4.01673640167364;9376;0.284335196018219
5.02092050209205;11720;0.35862860083580017
6.02510460251046;14064;0.40709593892097473
7.02928870292887;16408;0.449840784072876
8.03347280334728;18752;0.5573745965957642
9.03765690376569;21096;0.6072352528572083
10.0418410041841;23440;0.6290306448936462
11.04602510460251;25784;0.6439589858055115
12.05020920502092;28128;0.6561007499694824
13.05439330543933;30472;0.6626691818237305
14.05857740585774;32816;0.6676950454711914
15.06276150627615;35160;0.6678941249847412
16.06694560669456;37504;0.6664510369300842
17.07112970711297;39848;0.6710290908813477
18.07531380753138;42192;0.6691381335258484
19.07949790794979;44536;0.6741639971733093
20.0836820083682;46880;0.6715266704559326
21.08786610878661;49224;0.6738156676292419
22.09205020920502;51568;0.6779458522796631
23.09623430962343;53912;0.6829220056533813
24.10041841004184;56256;0.6859076619148254
25.10460251046025;58600;0.6915804147720337
26.10878661087866;60944;0.6919785141944885
27.11297071129707;63288;0.6956110596656799
28.11715481171548;65632;0.7055135369300842
29.12133891213389;67976;0.7122810482978821
30.1255230125523;70320;0.7286027073860168
31.12970711297071;72664;0.730792224407196
32.13389121338912;75008;0.7388535141944885
33.13807531380753;77352;0.7415903806686401
34.14225941422594;79696;0.7444267868995667
35.14644351464435;82040;0.7456707954406738
36.15062761506276;84384;0.7509454488754272
37.15481171548117;86728;0.7474622130393982
38.15899581589958;89072;0.7544785141944885
39.16317991631799;91416;0.7505971193313599
40.1673640167364;93760;0.7536325454711914
41.17154811715481;96104;0.7561206221580505
42.17573221757322;98448;0.7546278238296509
43.17991631799163;100792;0.7550258636474609
44.18410041841004;103136;0.7567675113677979
45.18828451882845;105480;0.7611962556838989
46.19246861924686;107824;0.7595043778419495
47.19665271966527;110168;0.7591560482978821
48.20083682008368;112512;0.7584593892097473
49.20502092050209;114856;0.7598527073860168
50.2092050209205;117200;0.763982892036438
51.21338912133891;119544;0.7700039744377136
52.21757322175732;121888;0.7721437215805054
53.22175732217573;124232;0.7775179147720337
54.22594142259414;126576;0.7800557613372803
55.23012552301255;128920;0.7835389971733093
56.23430962343096;131264;0.7783141136169434
57.23849372384937;133608;0.7874701619148254
58.24267782426778;135952;0.7844347357749939
59.24686192468619;138296;0.7870720624923706
60.2510460251046;140640;0.7865744829177856
61.25523012552301;142984;0.7880672812461853
62.25941422594142;145328;0.7899084687232971
63.26359832635983;147672;0.7930433750152588
64.26778242677824;150016;0.7881668210029602
65.27196652719665;152360;0.7928941249847412
66.27615062761507;154704;0.7911524772644043
67.28033472803347;157048;0.7984176278114319
68.28451882845188;159392;0.7991639971733093
69.2887029288703;161736;0.8017018437385559
70.2928870292887;164080;0.8124502301216125
71.2970711297071;166424;0.8218551278114319
72.30125523012552;168768;0.8284733295440674
73.30543933054393;171112;0.8335489630699158
74.30962343096235;173456;0.8320063948631287
75.31380753138075;175800;0.8354896903038025
76.31799163179916;178144;0.834295392036438
77.32217573221757;180488;0.8356887102127075
78.32635983263599;182832;0.8370322585105896
79.33054393305439;185176;0.8352906107902527
80.3347280334728;187520;0.8379279375076294
81.33891213389121;189864;0.8451433181762695
82.34309623430963;192208;0.844894528388977
83.34728033472804;194552;0.8492735028266907
84.35146443514644;196896;0.8503184914588928
85.35564853556485;199240;0.8581309914588928
86.35983263598327;201584;0.857533872127533
87.36401673640168;203928;0.8597233295440674
88.36820083682008;206272;0.8614152073860168
89.3723849372385;208616;0.8648487329483032
90.3765690376569;210960;0.8729100227355957
91.38075313807532;213304;0.8817177414894104
92.38493723849372;215648;0.888485312461853
93.38912133891213;217992;0.8903762102127075
94.39330543933055;220336;0.8970441818237305
95.39748953974896;222680;0.8993829488754272
96.40167364016736;225024;0.9034136533737183
97.40585774058577;227368;0.9020701050758362
98.41004184100419;229712;0.9078423976898193
99.4142259414226;232056;0.9063495397567749
100.418410041841;234400;0.9132663607597351
101.42259414225941;236744;0.9118730425834656
102.42677824267783;239088;0.9225716590881348
103.43096234309624;241432;0.9224721193313599
104.43514644351464;243776;0.9275975227355957
105.43933054393305;246120;0.923019528388977
106.44351464435147;248464;0.928045392036438
107.44769874476988;250808;0.9289908409118652
108.45188284518828;253152;0.9287420511245728
109.4560669456067;255496;0.9286425113677979
110.4602510460251;257840;0.9298865795135498
111.46443514644352;260184;0.9283439517021179
112.46861924686192;262528;0.9302846193313599
113.47280334728033;264872;0.930931568145752
114.47698744769875;267216;0.9312798976898193
115.48117154811716;269560;0.9315784573554993
116.48535564853556;271904;0.9326234459877014
117.48953974895397;274248;0.9351114630699158
118.49372384937239;276592;0.9352607727050781
119.4979079497908;278936;0.9353105425834656
120.5020920502092;281280;0.937002420425415
121.50627615062761;283624;0.9351612329483032
122.51046025104603;285968;0.9369526505470276
123.51464435146444;288312;0.9394407272338867
124.51882845188284;290656;0.9396895170211792
125.52301255230125;293000;0.9367038607597351
126.52719665271967;295344;0.9374005198478699
127.53138075313808;297688;0.9408339858055115
128.53556485355648;300032;0.940087616443634
129.5397489539749;302376;0.9388435482978821
130.5439330543933;304720;0.9401870965957642
131.5481171548117;307064;0.9426254034042358
132.55230125523013;309408;0.9414809346199036
133.55648535564853;311752;0.9423268437385559
134.56066945606693;314096;0.948198676109314
135.56485355648536;316440;0.9461086988449097
136.56903765690376;318784;0.9480991363525391
137.5732217573222;321128;0.9423766136169434
138.5774058577406;323472;0.9496914744377136
139.581589958159;325816;0.9476014971733093
140.5857740585774;328160;0.9489948153495789
141.5899581589958;330504;0.9517316818237305
142.5941422594142;332848;0.9477508068084717
143.59832635983264;335192;0.9518312215805054
144.60251046025104;337536;0.9489948153495789
145.60669456066947;339880;0.952925980091095
146.61087866108787;342224;0.9500895738601685
147.61506276150627;344568;0.9527269005775452
148.6192468619247;346912;0.949542224407196
149.6234309623431;349256;0.9539211988449097
150.6276150627615;351600;0.9530255198478699
151.63179916317992;353944;0.954369068145752
152.63598326359832;356288;0.9533738493919373
153.64016736401675;358632;0.9556130766868591
154.64435146443515;360976;0.954369068145752
155.64853556485355;363320;0.9541699886322021
156.65271966527197;365664;0.9557623267173767
157.65690376569037;368008;0.9577030539512634
158.66108786610877;370352;0.9586485028266907
159.6652719665272;372696;0.9582504034042358
160.6694560669456;375040;0.9577030539512634
161.67364016736403;377384;0.9598925113677979
162.67782426778243;379728;0.9583997130393982
163.68200836820083;382072;0.956210196018219
164.68619246861925;384416;0.9579020738601685
165.69037656903765;386760;0.960738480091095
166.69456066945608;389104;0.9577030539512634
167.69874476987448;391448;0.9611365795135498
168.70292887029288;393792;0.9603901505470276
169.7071129707113;396136;0.9633260369300842
170.7112970711297;398480;0.9614849090576172
171.7154811715481;400824;0.9632265567779541
172.71966527196653;403168;0.9622810482978821
173.72384937238493;405512;0.9649184346199036
174.72803347280336;407856;0.9630274772644043
175.73221757322176;410200;0.9636743664741516
176.73640167364016;412544;0.9659136533737183
177.7405857740586;414888;0.9674562215805054
178.744769874477;417232;0.9670083522796631
179.7489539748954;419576;0.9649681448936462
180.7531380753138;421920;0.9704916477203369
181.7573221757322;424264;0.9659633636474609
182.76150627615064;426608;0.9680533409118652
183.76569037656904;428952;0.966610312461853
184.76987447698744;431296;0.9704418778419495
185.77405857740587;433640;0.9704916477203369
186.77824267782427;435984;0.9686505198478699
187.78242677824267;438328;0.9692476391792297
188.7866108786611;440672;0.9698447585105896
189.7907949790795;443016;0.969994068145752
190.79497907949792;445360;0.9715864062309265
191.79916317991632;447704;0.9687002301216125
192.80334728033472;450048;0.9735768437385559
193.80753138075315;452392;0.9716859459877014
194.81171548117155;454736;0.9723328351974487
195.81589958158995;457080;0.9722830653190613
196.82008368200837;459424;0.9741241931915283
197.82426778242677;461768;0.9700935482978821
198.8284518828452;464112;0.974920392036438
199.8326359832636;466456;0.9722332954406738
200.836820083682;468800;0.969994068145752
201.84100418410043;471144;0.9736266136169434
202.84518828451883;473488;0.9728304147720337
203.84937238493723;475832;0.9741241931915283
204.85355648535565;478176;0.971636176109314
205.85774058577405;480520;0.974920392036438
206.86192468619248;482864;0.973477303981781
207.86610878661088;485208;0.9742735028266907
208.87029288702928;487552;0.9748706221580505
209.8744769874477;489896;0.9727309346199036
210.8786610878661;492240;0.9738754034042358
211.8828451882845;494584;0.9752687215805054
212.88702928870293;496928;0.9724820852279663
213.89121338912133;499272;0.9765625
214.89539748953976;501616;0.9762639403343201
215.89958158995816;503960;0.974920392036438
216.90376569037656;506304;0.9755672812461853
217.907949790795;508648;0.9792993664741516
218.9121338912134;510992;0.9745720624923706
219.9163179916318;513336;0.9766620397567749
220.9205020920502;515680;0.9757663607597351
221.9246861924686;518024;0.9752687215805054
222.92887029288704;520368;0.977707028388977
223.93305439330544;522712;0.9774582386016846
224.93723849372384;525056;0.9769108295440674
225.94142259414227;527400;0.9776572585105896
226.94560669456067;529744;0.9802945852279663
227.94979079497907;532088;0.977707028388977
228.9539748953975;534432;0.9797970056533813
229.9581589958159;536776;0.9789012670516968
230.96234309623432;539120;0.9773089289665222
231.96652719665272;541464;0.9765127301216125
232.97071129707112;543808;0.979647696018219
233.97489539748955;546152;0.9787022471427917
234.97907949790795;548496;0.9794984459877014
235.98326359832635;550840;0.9772591590881348
236.98744769874477;553184;0.9776572585105896
237.99163179916317;555528;0.9799960255622864
238.9958158995816;557872;0.9799462556838989
240.0;560216;0.979647696018219


==> events.out.tfevents.1569436488.pc47.training.csv <==
epoch;step;training_acc
0.42688219474365724;1000;0.1325703114271164
0.8537643894873145;2000;0.1537734419107437
1.4274940592227898;3344;0.18912373483181
1.854376253966447;4344;0.205929696559906
2.4281059237019225;5688;0.2097536027431488
2.8549881184455796;6688;0.22099219262599945
3.428717788181055;8032;0.2321525514125824
3.855599982924712;9032;0.24687501788139343
4.429329652660187;10376;0.2827690839767456
4.856211847403845;11376;0.31904688477516174
5.42994151713932;12720;0.3486715853214264
5.856823711882978;13720;0.3753125071525574
6.430553381618453;15064;0.3959302008152008
6.85743557636211;16064;0.40732815861701965
7.431165246097585;17408;0.4268876612186432
7.858047440841243;18408;0.45453909039497375
8.431777110576718;19752;0.4751344919204712
8.858659305320375;20752;0.48789846897125244
9.43238897505585;22096;0.4973997175693512
9.859271169799507;23096;0.5098984837532043
10.433000839534984;24440;0.5141834020614624
10.85988303427864;25440;0.5205078125
11.433612704014116;26784;0.5195642113685608
11.860494898757773;27784;0.5245391130447388
12.434224568493248;29128;0.5263516902923584
12.861106763236906;30128;0.5236093997955322
13.43483643297238;31472;0.5317092537879944
13.861718627716037;32472;0.5412890911102295
14.435448297451513;33816;0.5468149185180664
14.86233049219517;34816;0.5541953444480896
15.436060161930646;36160;0.5715196132659912
15.862942356674303;37160;0.6155234575271606
16.436672026409777;38504;0.6383967399597168
16.863554221153436;39504;0.6484687924385071
17.43728389088891;40848;0.6593579649925232
17.86416608563257;41848;0.662906289100647
18.437895755368043;43192;0.6680772304534912
18.8647779501117;44192;0.6735625267028809
19.438507619847176;45536;0.6792069673538208
19.865389814590834;46536;0.6798047423362732
20.43911948432631;47880;0.6821463704109192
20.866001679069967;48880;0.6856406331062317
21.43973134880544;50224;0.688873827457428
21.8666135435491;51224;0.6876172423362732
22.440343213284574;52568;0.6925668716430664
22.867225408028233;53568;0.6908281445503235
23.440955077763707;54912;0.6969517469406128
23.867837272507362;55912;0.6955703496932983
24.44156694224284;57256;0.6984960436820984
24.868449136986495;58256;0.6983516216278076
25.442178806721973;59600;0.7062387466430664
25.869061001465628;60600;0.7109375596046448
26.442790671201106;61944;0.7174944281578064
26.86967286594476;62944;0.7207109928131104
27.443402535680235;64288;0.727544903755188
27.870284730423894;65288;0.7283203601837158
28.444014400159368;66632;0.7316177487373352
28.870896594903027;67632;0.733625054359436
29.4446262646385;68976;0.7358863353729248
29.87150845938216;69976;0.739929735660553
30.445238129117634;71320;0.7432260513305664
30.872120323861292;72320;0.744742214679718
31.445849993596767;73664;0.7497539520263672
31.872732188340425;74664;0.7517422437667847
32.4464618580759;76008;0.7545475959777832
32.873344052819554;77008;0.7551953196525574
33.44707372255503;78352;0.757388174533844
33.87395591729869;79352;0.7600703239440918
34.447685587034165;80696;0.7626604437828064
34.87456778177782;81696;0.7629531621932983
35.4482974515133;83040;0.7633444666862488
35.87517964625695;84040;0.7646172046661377
36.44890931599243;85384;0.7664581537246704
36.875791510736086;86384;0.7655859589576721
37.449521180471564;87728;0.7686593532562256
37.87640337521522;88728;0.7701016068458557
38.4501330449507;90072;0.7687562704086304
38.87701523969435;91072;0.7699688076972961
39.45074490942983;92416;0.7705892324447632
39.877627104173484;93416;0.7712813019752502
40.45135677390896;94760;0.7747570276260376
40.87823896865262;95760;0.7712734937667847
41.451968638388095;97104;0.773270845413208
41.87885083313175;98104;0.7753203511238098
42.45258050286723;99448;0.7734588384628296
42.87946269761088;100448;0.7756718993186951
43.45319236734636;101792;0.7757549285888672
43.880074562090016;102792;0.7779687643051147
44.453804231825494;104136;0.7770957350730896
44.88068642656915;105136;0.7761328220367432
45.45441609630463;106480;0.7772468328475952
45.88129829104828;107480;0.7776797413825989
46.45502796078375;108824;0.7791787385940552
46.881910155527414;109824;0.7797500491142273
47.455639825262885;111168;0.7820580005645752
47.88252202000655;112168;0.7803359627723694
48.45625168974202;113512;0.7821393609046936
48.88313388448568;114512;0.7805625200271606
49.45686355422115;115856;0.7846466302871704
49.88374574896481;116856;0.7815546989440918
50.457475418700284;118200;0.784867525100708
50.884357613443946;119200;0.7835469245910645
51.45808728317942;120544;0.7873477339744568
51.88496947792308;121544;0.7854062914848328
52.45869914765855;122888;0.789076030254364
52.88558134240221;123888;0.7875937819480896
53.45931101213768;125232;0.789570152759552
53.886193206881345;126232;0.7902031540870667
54.459922876616815;127576;0.7936972975730896
54.88680507136047;128576;0.793765664100647
55.46053474109595;129920;0.7946719527244568
55.8874169358396;130920;0.7931797504425049
56.46114660557508;132264;0.796129047870636
56.888028800318736;133264;0.7974375486373901
57.461758470054214;134608;0.8000391125679016
57.88864066479787;135608;0.7996562719345093
58.46237033453335;136952;0.8009246587753296
58.889252529277;137952;0.8002656698226929
59.46298219901248;139296;0.8031858801841736
59.889864393756135;140296;0.8012812733650208
60.46359406349161;141640;0.8032691478729248
60.89047625823527;142640;0.8027969002723694
61.464205927970745;143984;0.805611789226532
61.8910881227144;144984;0.8053906559944153
62.46481779244988;146328;0.8066348433494568
62.89169998719353;147328;0.8051172494888306
63.46542965692901;148672;0.8097291588783264
63.892311851672666;149672;0.8095781803131104
64.46604152140814;151016;0.8101012110710144
64.8929237161518;152016;0.8113672137260437
65.46665338588727;153360;0.8136897683143616
65.89353558063094;154360;0.8155781626701355
66.46726525036641;155704;0.8194173574447632
66.89414744511006;156704;0.8174922466278076
67.46787711484554;158048;0.824160635471344
67.89475930958919;159048;0.8241172432899475
68.46848897932468;160392;0.8264955282211304
68.89537117406833;161392;0.8302578330039978
69.4691008438038;162736;0.8329885005950928
69.89598303854746;163736;0.8338515758514404
70.46971270828294;165080;0.8372551202774048
70.8965949030266;166080;0.8372344374656677
71.47032457276207;167424;0.8399367928504944
71.89720676750572;168424;0.8388047218322754
72.4709364372412;169768;0.8431144952774048
72.89781863198486;170768;0.8423906564712524
73.47154830172033;172112;0.8449784517288208
73.89843049646399;173112;0.8446640968322754
74.47216016619947;174456;0.8466157913208008
74.89904236094313;175456;0.8445859551429749
75.4727720306786;176800;0.8479624390602112
75.89965422542225;177800;0.8483359813690186
76.47338389515774;179144;0.8502236604690552
76.9002660899014;180144;0.8496250510215759
77.47399575963686;181488;0.8530603051185608
77.90087795438052;182488;0.8500078320503235
78.474607624116;183832;0.853707492351532
78.90148981885966;184832;0.8520860075950623
79.47521948859513;186176;0.8557400703430176
79.90210168333878;187176;0.8540781736373901
80.47583135307427;188520;0.8585107922554016
80.90271354781792;189520;0.8553750514984131
81.4764432175534;190864;0.859754741191864
81.90332541229705;191864;0.8576093912124634
82.47705508203254;193208;0.8593052625656128
82.90393727677619;194208;0.8581953644752502
83.47766694651166;195552;0.8592180609703064
83.90454914125532;196552;0.8587110042572021
84.47827881099079;197896;0.86137855052948
84.90516100573446;198896;0.8614375591278076
85.47889067546993;200240;0.8605647683143616
85.90577287021358;201240;0.8608515858650208
86.47950253994905;202584;0.8609986901283264
86.90638473469272;203584;0.8593359589576721
87.48011440442819;204928;0.8621128797531128
87.90699659917185;205928;0.862726628780365
88.48072626890732;207272;0.8623046875
88.90760846365099;208272;0.8625625371932983
89.48133813338646;209616;0.863775372505188
89.90822032813011;210616;0.8612578511238098
90.48194999786558;211960;0.8628085255622864
90.90883219260925;212960;0.8616953492164612
91.48256186234472;214304;0.8639981746673584
91.90944405708838;215304;0.8623281717300415
92.48317372682385;216648;0.8659319281578064
92.9100559215675;217648;0.8620703816413879
93.48378559130299;218992;0.8652886152267456
93.91066778604664;219992;0.8651641011238098
94.48439745578212;221336;0.8655152916908264
94.91127965052577;222336;0.8652422428131104
95.48500932026126;223680;0.8658214807510376
95.91189151500491;224680;0.8668281435966492
96.48562118474038;226024;0.8661779761314392
96.91250337948404;227024;0.8660860061645508
97.48623304921952;228368;0.8681621551513672
97.91311524396318;229368;0.8666641116142273
98.48684491369865;230712;0.8702605962753296
98.9137271084423;231712;0.8692265748977661
99.48745677817779;233056;0.8703710436820984
99.91433897292144;234056;0.8717500567436218
100.48806864265691;235400;0.8725605010986328
100.91495083740057;236400;0.8701484799385071
101.48868050713605;237744;0.873554527759552
101.91556270187971;238744;0.8726016283035278
102.48929237161518;240088;0.8746435046195984
102.91617456635883;241088;0.8722891211509705
103.48990423609432;242432;0.8736591339111328
103.91678643083797;243432;0.8737109899520874
104.49051610057344;244776;0.8753778338432312
104.9173982953171;245776;0.8746406435966492
105.49112796505258;247120;0.8769647479057312
105.91801015979624;248120;0.874820351600647
106.49173982953171;249464;0.8769338130950928
106.91862202427536;250464;0.8766953349113464
107.49235169401085;251808;0.8780769109725952
107.9192338887545;252808;0.8772109746932983
108.49296355848998;254152;0.877871572971344
108.91984575323363;255152;0.8773672580718994
109.4935754229691;256496;0.8797588348388672
109.92045761771277;257496;0.8778281807899475
110.49418728744824;258840;0.8780033588409424
110.9210694821919;259840;0.8789687752723694
111.49479915192737;261184;0.8798498511314392
111.92168134667104;262184;0.8789453506469727
112.4954110164065;263528;0.8801851272583008
112.92229321115016;264528;0.878156304359436
113.49602288088563;265872;0.8810667395591736
113.9229050756293;266872;0.8794062733650208
114.49663474536477;268216;0.8815550208091736
114.92351694010843;269216;0.8795391321182251
115.4972466098439;270560;0.882221519947052
115.92412880458757;271560;0.8810312747955322
116.49785847432304;272904;0.8811693787574768
116.9247406690667;273904;0.879632830619812
117.49847033880216;275248;0.880859375
117.92535253354582;276248;0.8827656507492065
118.4990822032813;277592;0.8821653723716736
118.92596439802496;278592;0.8799609541893005
119.49969406776043;279936;0.8820684552192688
119.92657626250408;280936;0.8804687857627869
120.50030593223957;282280;0.881880521774292
120.92718812698322;283280;0.8812656402587891
121.5009177967187;284624;0.8824153542518616
121.92779999146235;285624;0.8817422389984131
122.50152966119784;286968;0.8825315833091736
122.92841185594149;287968;0.8802969455718994
123.50214152567696;289312;0.8828745484352112
123.92902372042062;290312;0.8803203701972961
124.5027533901561;291656;0.8822234869003296
124.92963558489976;292656;0.8824609518051147
125.50336525463523;294000;0.8840487599372864
125.93024744937888;295000;0.8835625648498535
126.50397711911437;296344;0.8834965229034424
126.93085931385802;297344;0.882914125919342
127.5045889835935;298688;0.8852829933166504
127.93147117833715;299688;0.8836484551429749
128.50520084807263;301032;0.8851260542869568
128.9320830428163;302032;0.8834297060966492
129.50581271255177;303376;0.8832175135612488
129.93269490729543;304376;0.8842734694480896
130.50642457703088;305720;0.8846610188484192
130.93330677177454;306720;0.8843281865119934
131.50703644151002;308064;0.8849341869354248
131.93391863625368;309064;0.8835078477859497
132.50764830598916;310408;0.886493980884552
132.93453050073282;311408;0.8837735056877136
133.50826017046828;312752;0.8854709267616272
133.93514236521196;313752;0.8852812647819519
134.50887203494742;315096;0.8865869641304016
134.93575422969107;316096;0.8854843974113464
135.50948389942656;317440;0.8866392970085144
135.9363660941702;318440;0.885367214679718
136.5100957639057;319784;0.8864997625350952
136.93697795864935;320784;0.8859922289848328
137.5107076283848;322128;0.8846803307533264
137.9375898231285;323128;0.8852812647819519
138.51131949286395;324472;0.886775016784668
138.9382016876076;325472;0.8862109780311584
139.5119313573431;326816;0.887290358543396
139.93881355208674;327816;0.8855078816413879
140.51254322182223;329160;0.887586772441864
140.93942541656588;330160;0.8858672380447388
141.51315508630134;331504;0.8888695240020752
141.940037281045;332504;0.8864297270774841
142.51376695078048;333848;0.8881487250328064
142.94064914552413;334848;0.8860781788825989
143.51437881525962;336192;0.8880692720413208
143.94126101000327;337192;0.8883125185966492
144.51499067973876;338536;0.8885575532913208
144.9418728744824;339536;0.8877578377723694
145.51560254421787;340880;0.8894062042236328
145.94248473896153;341880;0.8869687914848328
146.516214408697;343224;0.889082670211792
146.94309660344067;344224;0.8885703682899475
147.51682627317615;345568;0.888472318649292
147.9437084679198;346568;0.8901016116142273
148.5174381376553;347912;0.890458345413208
148.94432033239895;348912;0.8878672122955322
149.5180500021344;350256;0.8909040093421936
149.94493219687806;351256;0.888242244720459
150.51866186661354;352600;0.8886660933494568
150.9455440613572;353600;0.888367235660553
151.51927373109268;354944;0.8900495171546936
151.94615592583634;355944;0.889148473739624
152.51988559557182;357288;0.8910435438156128
152.94676779031548;358288;0.8889766335487366
153.52049746005093;359632;0.8900669813156128
153.9473796547946;360632;0.8886797428131104
154.52110932453007;361976;0.8917992115020752
154.94799151927373;362976;0.8887656927108765
155.5217211890092;364320;0.8899468183517456
155.94860338375287;365320;0.8872891068458557
156.52233305348835;366664;0.8900146484375
156.949215248232;367664;0.8894844055175781
157.52294491796746;369008;0.8907510042190552
157.94982711271112;370008;0.8880859613418579
158.5235567824466;371352;0.8908187747001648
158.95043897719026;372352;0.8894141316413879
159.52416864692574;373696;0.890739381313324
159.9510508416694;374696;0.8892812728881836
160.52478051140486;376040;0.8913109302520752
160.95166270614854;377040;0.8897031545639038
161.525392375884;378384;0.8915783166885376
161.95227457062765;379384;0.8904843926429749
162.52600424036314;380728;0.892095685005188
162.9528864351068;381728;0.8897109627723694
163.52661610484228;383072;0.891047477722168
163.95349829958593;384072;0.8893594145774841
164.5272279693214;385416;0.892275869846344
164.95411016406507;386416;0.8910078406333923
165.52783983380053;387760;0.8908942937850952
165.95472202854418;388760;0.8909531831741333
166.52845169827967;390104;0.892173171043396
166.95533389302332;391104;0.8906562924385071
167.5290635627588;392448;0.8929715156555176
167.95594575750246;393448;0.8910625576972961
168.52967542723792;394792;0.8926110863685608
168.95655762198157;395792;0.8901719450950623
169.53028729171706;397136;0.8927485942840576
169.9571694864607;398136;0.891351580619812
170.5308991561962;399480;0.8931284546852112
170.95778135093985;400480;0.8916953802108765
171.53151102067534;401824;0.892353355884552
171.958393215419;402824;0.8914844393730164
172.53212288515445;404168;0.8919271230697632
172.9590050798981;405168;0.8915234804153442
173.5327347496336;406512;0.89360511302948
173.95961694437725;407512;0.8905469179153442
174.53334661411273;408856;0.8922642469406128
174.96022880885639;409856;0.8918672204017639
175.53395847859187;411200;0.8938646912574768
175.96084067333553;412200;0.8922109603881836
176.53457034307098;413544;0.8929482698440552
176.96145253781464;414544;0.891671895980835
177.53518220755012;415888;0.8918980360031128
177.96206440229378;416888;0.8928359746932983
178.53579407202926;418232;0.8924812078475952
178.96267626677292;419232;0.8916406631469727
179.5364059365084;420576;0.8932796120643616
179.96328813125206;421576;0.8922891020774841
180.5370178009875;422920;0.8932912349700928
180.96389999573117;423920;0.8926875591278076
181.53762966546665;425264;0.89311683177948
181.9645118602103;426264;0.8925938010215759
182.5382415299458;427608;0.8942406177520752
182.96512372468945;428608;0.8943984508514404
183.5388533944249;429952;0.8960756063461304
183.9657355891686;430952;0.8940781950950623
184.53946525890404;432296;0.8939887881278992
184.9663474536477;433296;0.8925156593322754
185.54007712338318;434640;0.8953838348388672
185.96695931812684;435640;0.8917734622955322
186.54068898786232;436984;0.8942018151283264
186.96757118260598;437984;0.893125057220459
187.54130085234144;439328;0.8963274359703064
187.96818304708512;440328;0.8931328654289246
188.54191271682058;441672;0.8941805958747864
188.96879491156423;442672;0.8941094279289246
189.54252458129972;444016;0.8954458236694336
189.96940677604337;445016;0.8923438191413879
190.54313644577886;446360;0.8946862816810608
190.9700186405225;447360;0.8931094408035278
191.54374831025797;448704;0.8956027626991272
191.97063050500162;449704;0.8941094279289246
192.5443601747371;451048;0.8948237895965576
192.97124236948076;452048;0.8925703763961792
193.54497203921625;453392;0.8948277235031128
193.9718542339599;454392;0.8945937752723694
194.5455839036954;455736;0.8958391547203064
194.97246609843904;456736;0.896304726600647
195.5461957681745;458080;0.8938937783241272
195.97307796291815;459080;0.8946406841278076
196.54680763265364;460424;0.895038902759552
196.9736898273973;461424;0.8927735090255737
197.54741949713278;462768;0.8951202630996704
197.97430169187643;463768;0.8944063186645508
198.54803136161192;465112;0.893998384475708
198.97491355635557;466112;0.8947109580039978
199.54864322609103;467456;0.8945603370666504
199.97552542083469;468456;0.8934297561645508
200.54925509057017;469800;0.8955833911895752
200.97613728531383;470800;0.8943203687667847
201.5498669550493;472144;0.89404296875
201.97674914979297;473144;0.8940390944480896
202.55047881952845;474488;0.896747887134552
202.9773610142721;475488;0.8947969079017639
203.55109068400756;476832;0.895277202129364
203.97797287875122;477832;0.8928515911102295
204.5517025484867;479176;0.8965502381324768
204.97858474323036;480176;0.8936875462532043
205.55231441296584;481520;0.8948781490325928
205.9791966077095;482520;0.8934687972068787
206.55292627744498;483864;0.8956531286239624
206.97980847218864;484864;0.8933125138282776
207.5535381419241;486208;0.8965308666229248
207.98042033666775;487208;0.8951250314712524
208.55415000640323;488552;0.895327627658844
208.9810322011469;489552;0.895007848739624
209.55476187088237;490896;0.8965871334075928
209.98164406562603;491896;0.8955391049385071
210.55537373536148;493240;0.8956899642944336
210.98225593010517;494240;0.8946406841278076
211.55598559984062;495584;0.8958198428153992
211.98286779458428;496584;0.8948203325271606
212.55659746431976;497928;0.8959844708442688
212.98347965906342;498928;0.8952187895774841
213.5572093287989;500272;0.8957210183143616
213.98409152354256;501272;0.8943594098091125
214.55782119327802;502616;0.8977922797203064
214.9847033880217;503616;0.8957734704017639
215.55843305775716;504960;0.8964301943778992
215.9853152525008;505960;0.8958281874656677
216.5590449222363;507304;0.8972439765930176
216.98592711697995;508304;0.8958281874656677
217.55965678671544;509648;0.896662712097168
217.9865389814591;510648;0.8957031965255737
218.56026865119455;511992;0.8969939947128296
218.9871508459382;512992;0.8949453830718994
219.5608805156737;514336;0.8960639834403992
219.98776271041734;515336;0.894351601600647
220.56149238015283;516680;0.8973195552825928
220.98837457489648;517680;0.8959062695503235
221.56210424463197;519024;0.8955466151237488
221.98898643937562;520024;0.8956719040870667
222.56271610911108;521368;0.8979278802871704
222.98959830385473;522368;0.8947890996932983
223.56332797359022;523712;0.8980615735054016
223.99021016833387;524712;0.8963594436645508
224.56393983806936;526056;0.897769033908844
224.990822032813;527056;0.8953359723091125
225.5645517025485;528400;0.8966955542564392
225.99143389729215;529400;0.8941484689712524
226.5651635670276;530744;0.8973737359046936
226.99204576177127;531744;0.8965469002723694
227.56577543150675;533088;0.8960484266281128
227.9926576262504;534088;0.896234393119812
228.5663872959859;535432;0.8974881172180176
228.99326949072955;536432;0.8978281617164612
229.56699916046503;537776;0.8970191478729248
229.99388135520869;538776;0.8949140906333923
230.56761102494414;540120;0.8985130786895752
230.9944932196878;541120;0.8963359594345093
231.56822288942328;542464;0.8974706530570984
231.99510508416694;543464;0.8968437910079956
232.56883475390242;544808;0.8975500464439392
232.99571694864608;545808;0.8965390920639038
233.56944661838153;547152;0.8965502381324768
233.99632881312522;548152;0.8976641297340393
234.57005848286067;549496;0.8969842791557312
234.99694067760433;550496;0.8977656960487366
235.5706703473398;551840;0.8990304470062256
235.99755254208347;552840;0.8966875672340393
236.57128221181895;554184;0.8975423574447632
236.9981644065626;555184;0.8943828344345093
237.57189407629807;556528;0.8991718292236328
237.99877627104175;557528;0.8961172103881836
238.5725059407772;558872;0.899003267288208
238.99938813552086;559872;0.8950000405311584
239.57311780525635;561216;0.8976411819458008
240.0;562216;0.8980234861373901


==> events.out.tfevents.1569436488.pc47.validation.csv <==
epoch;step;validation_acc
0.0;0;0.1255473792552948
1.00418410041841;2344;0.18063296377658844
2.00836820083682;4688;0.20869825780391693
3.01255230125523;7032;0.22924961149692535
4.01673640167364;9376;0.26293790340423584
5.02092050209205;11720;0.33618631958961487
6.02510460251046;14064;0.3966958522796631
7.02928870292887;16408;0.41754579544067383
8.03347280334728;18752;0.47113853693008423
9.03765690376569;21096;0.49552151560783386
10.0418410041841;23440;0.5146795511245728
11.04602510460251;25784;0.5172173380851746
12.05020920502092;28128;0.5240843892097473
13.05439330543933;30472;0.5293591022491455
14.05857740585774;32816;0.5445860028266907
15.06276150627615;35160;0.5568272471427917
16.06694560669456;37504;0.6368929147720337
17.07112970711297;39848;0.6518710255622864
18.07531380753138;42192;0.6721237897872925
19.07949790794979;44536;0.6727707386016846
20.0836820083682;46880;0.682772696018219
21.08786610878661;49224;0.6886942982673645
22.09205020920502;51568;0.6884454488754272
23.09623430962343;53912;0.6939689517021179
24.10041841004184;56256;0.6985967755317688
25.10460251046025;58600;0.7013335824012756
26.10878661087866;60944;0.7167097926139832
27.11297071129707;63288;0.7259156107902527
28.11715481171548;65632;0.7339769005775452
29.12133891213389;67976;0.7353204488754272
30.1255230125523;70320;0.7455712556838989
31.12970711297071;72664;0.7480593323707581
32.13389121338912;75008;0.7541301846504211
33.13807531380753;77352;0.7582603693008423
34.14225941422594;79696;0.7616441249847412
35.14644351464435;82040;0.7611962556838989
36.15062761506276;84384;0.7644307613372803
37.15481171548117;86728;0.7648785710334778
38.15899581589958;89072;0.7679139971733093
39.16317991631799;91416;0.7699542045593262
40.1673640167364;93760;0.7724920511245728
41.17154811715481;96104;0.7657245397567749
42.17573221757322;98448;0.7732882499694824
43.17991631799163;100792;0.7758260369300842
44.18410041841004;103136;0.7731389403343201
45.18828451882845;105480;0.772939920425415
46.19246861924686;107824;0.7764231562614441
47.19665271966527;110168;0.7782643437385559
48.20083682008368;112512;0.7789112329483032
49.20502092050209;114856;0.7770203351974487
50.2092050209205;117200;0.7845839858055115
51.21338912133891;119544;0.7852308750152588
52.21757322175732;121888;0.7848328351974487
53.22175732217573;124232;0.7854299545288086
54.22594142259414;126576;0.7878184914588928
55.23012552301255;128920;0.7909534573554993
56.23430962343096;131264;0.7915505766868591
57.23849372384937;133608;0.7978204488754272
58.24267782426778;135952;0.7974224090576172
59.24686192468619;138296;0.8026970624923706
60.2510460251046;140640;0.7968252301216125
61.25523012552301;142984;0.8018013834953308
62.25941422594142;145328;0.8048865795135498
63.26359832635983;147672;0.8042894005775452
64.26778242677824;150016;0.8090664744377136
65.27196652719665;152360;0.8101114630699158
66.27615062761507;154704;0.8200139403343201
67.28033472803347;157048;0.8176254034042358
68.28451882845188;159392;0.8210589289665222
69.2887029288703;161736;0.8278264403343201
70.2928870292887;164080;0.8323049545288086
71.2970711297071;166424;0.8354896903038025
72.30125523012552;168768;0.8339968323707581
73.30543933054393;171112;0.8410629034042358
74.30962343096235;173456;0.8418591022491455
75.31380753138075;175800;0.8422074317932129
76.31799163179916;178144;0.8465366363525391
77.32217573221757;180488;0.8485270738601685
78.32635983263599;182832;0.8496716022491455
79.33054393305439;185176;0.8521099090576172
80.3347280334728;187520;0.8533539175987244
81.33891213389121;189864;0.8526572585105896
82.34309623430963;192208;0.8566879034042358
83.34728033472804;194552;0.8556926846504211
84.35146443514644;196896;0.8547472357749939
85.35564853556485;199240;0.8547472357749939
86.35983263598327;201584;0.8570860028266907
87.36401673640168;203928;0.8584295511245728
88.36820083682008;206272;0.8594247698783875
89.3723849372385;208616;0.8554438948631287
90.3765690376569;210960;0.8598228693008423
91.38075313807532;213304;0.860818088054657
92.38493723849372;215648;0.857732892036438
93.38912133891213;217992;0.8577826619148254
94.39330543933055;220336;0.8584793210029602
95.39748953974896;222680;0.8591262102127075
96.40167364016736;225024;0.8597233295440674
97.40585774058577;227368;0.8620620965957642
98.41004184100419;229712;0.8615147471427917
99.4142259414226;232056;0.8635549545288086
100.418410041841;234400;0.8627089858055115
101.42259414225941;236744;0.8666401505470276
102.42677824267783;239088;0.8670880198478699
103.43096234309624;241432;0.8640525341033936
104.43514644351464;243776;0.868829607963562
105.43933054393305;246120;0.8716660141944885
106.44351464435147;248464;0.868431568145752
107.44769874476988;250808;0.8727110028266907
108.45188284518828;253152;0.8732583522796631
109.4560669456067;255496;0.871715784072876
110.4602510460251;257840;0.8717655539512634
111.46443514644352;260184;0.8723626732826233
112.46861924686192;262528;0.8730095624923706
113.47280334728033;264872;0.8740047812461853
114.47698744769875;267216;0.8732583522796631
115.48117154811716;269560;0.8726612329483032
116.48535564853556;271904;0.8729100227355957
117.48953974895397;274248;0.8728105425834656
118.49372384937239;276592;0.8764928579330444
119.4979079497908;278936;0.8733081221580505
120.5020920502092;281280;0.8746516704559326
121.50627615062761;283624;0.8783837556838989
122.51046025104603;285968;0.8765426278114319
123.51464435146444;288312;0.8748507499694824
124.51882845188284;290656;0.8759952187538147
125.52301255230125;293000;0.876443088054657
126.52719665271967;295344;0.8760449886322021
127.53138075313808;297688;0.8755971193313599
128.53556485355648;300032;0.8789311647415161
129.5397489539749;302376;0.877587616443634
130.5439330543933;304720;0.8773387670516968
131.5481171548117;307064;0.8751990795135498
132.55230125523013;309408;0.8794287443161011
133.55648535564853;311752;0.8782345056533813
134.56066945606693;314096;0.8791301846504211
135.56485355648536;316440;0.8802747130393982
136.56903765690376;318784;0.8785828351974487
137.5732217573222;321128;0.8793292045593262
138.5774058577406;323472;0.8815187215805054
139.581589958159;325816;0.8815684914588928
140.5857740585774;328160;0.8830612897872925
141.5899581589958;330504;0.8850020170211792
142.5941422594142;332848;0.8825139403343201
143.59832635983264;335192;0.8812699317932129
144.60251046025104;337536;0.8810210824012756
145.60669456066947;339880;0.8803244829177856
146.61087866108787;342224;0.8825637102127075
147.61506276150627;344568;0.8835589289665222
148.6192468619247;346912;0.882613480091095
149.6234309623431;349256;0.8865943551063538
150.6276150627615;351600;0.880971372127533
151.63179916317992;353944;0.8853005766868591
152.63598326359832;356288;0.8847034573554993
153.64016736401675;358632;0.8845541477203369
154.64435146443515;360976;0.8857981562614441
155.64853556485355;363320;0.8867436647415161
156.65271966527197;365664;0.8886843323707581
157.65690376569037;368008;0.8839072585105896
158.66108786610877;370352;0.8858479261398315
159.6652719665272;372696;0.8868431448936462
160.6694560669456;375040;0.8868431448936462
161.67364016736403;377384;0.8846536874771118
162.67782426778243;379728;0.8852010369300842
163.68200836820083;382072;0.8821656107902527
164.68619246861925;384416;0.8862460255622864
165.69037656903765;386760;0.8855991363525391
166.69456066945608;389104;0.8857981562614441
167.69874476987448;391448;0.8866441249847412
168.70292887029288;393792;0.8860470056533813
169.7071129707113;396136;0.8864451050758362
170.7112970711297;398480;0.8863455653190613
171.7154811715481;400824;0.8863953351974487
172.71966527196653;403168;0.8870919942855835
173.72384937238493;405512;0.8880374431610107
174.72803347280336;407856;0.8878881335258484
175.73221757322176;410200;0.8859972357749939
176.73640167364016;412544;0.8859474658966064
177.7405857740586;414888;0.8848527073860168
178.744769874477;417232;0.8877886533737183
179.7489539748954;419576;0.8848527073860168
180.7531380753138;421920;0.8879379034042358
181.7573221757322;424264;0.8869924545288086
182.76150627615064;426608;0.8874900341033936
183.76569037656904;428952;0.8878881335258484
184.76987447698744;431296;0.8876891136169434
185.77405857740587;433640;0.8879379034042358
186.77824267782427;435984;0.8872910141944885
187.78242677824267;438328;0.8879379034042358
188.7866108786611;440672;0.8889331221580505
189.7907949790795;443016;0.8896795511245728
190.79497907949792;445360;0.8878383636474609
191.79916317991632;447704;0.8874900341033936
192.80334728033472;450048;0.8880374431610107
193.80753138075315;452392;0.8901771903038025
194.81171548117155;454736;0.8872412443161011
195.81589958158995;457080;0.8870919942855835
196.82008368200837;459424;0.8889331221580505
197.82426778242677;461768;0.8886345624923706
198.8284518828452;464112;0.8882364630699158
199.8326359832636;466456;0.8880374431610107
200.836820083682;468800;0.8899781107902527
201.84100418410043;471144;0.8858479261398315
202.84518828451883;473488;0.8892814517021179
203.84937238493723;475832;0.8893809914588928
204.85355648535565;478176;0.8877886533737183
205.85774058577405;480520;0.8882364630699158
206.86192468619248;482864;0.887340784072876
207.86610878661088;485208;0.8893312215805054
208.87029288702928;487552;0.8894805312156677
209.8744769874477;489896;0.8888335824012756
210.8786610878661;492240;0.8902269005775452
211.8828451882845;494584;0.888783872127533
212.88702928870293;496928;0.8895800113677979
213.89121338912133;499272;0.889181911945343
214.89539748953976;501616;0.8883857727050781
215.89958158995816;503960;0.8896795511245728
216.90376569037656;506304;0.8901771903038025
217.907949790795;508648;0.888783872127533
218.9121338912134;510992;0.8881866931915283
219.9163179916318;513336;0.8881369829177856
220.9205020920502;515680;0.8899781107902527
221.9246861924686;518024;0.8885350227355957
222.92887029288704;520368;0.8899781107902527
223.93305439330544;522712;0.8920183181762695
224.93723849372384;525056;0.8884355425834656
225.94142259414227;527400;0.888783872127533
226.94560669456067;529744;0.8887341022491455
227.94979079497907;532088;0.8915704488754272
228.9539748953975;534432;0.8891322016716003
229.9581589958159;536776;0.8890326619148254
230.96234309623432;539120;0.8903762102127075
231.96652719665272;541464;0.8899781107902527
232.97071129707112;543808;0.8919187784194946
233.97489539748955;546152;0.8893312215805054
234.97907949790795;548496;0.8907245397567749
235.98326359832635;550840;0.8909733295440674
236.98744769874477;553184;0.8910230994224548
237.99163179916317;555528;0.8915704488754272
238.9958158995816;557872;0.8892814517021179
240.0;560216;0.8888833522796631

